Irradiation-Driven Recrystallization in Fusion-Grade Tungsten: A Mesoscale, Microstructure-Aware Model

Tungsten (W) is the leading candidate material for plasma-facing components in fusion reactors, yet its upper operational temperature is limited by premature grain growth and recrystallization processes. Irradiation adds further complications by generating defect clusters and transmutation products that alter both the driving forces and kinetics of grain boundary motion. In this work, we develop a physics-based, multiscale framework that couples crystal plasticity, stochastic cluster dynamics, and discrete grain boundary dynamics to model the co-evolution of plastic deformation, irradiation damage, and grain growth in fusion-grade tungsten polycrystals. The approach enables simulations on realistic microstructures with arbitrary grain size and misorientation distributions, without recourse to mean-field simplifications. The model captures (i) the spatial heterogeneity of dislocation density distribution during hot working; (ii) irradiation-induced defect accumulation under fusion conditions, and (iii) the buildup of chemical and elastic driving forces for grain boundary migration and microstructural evolution. Parametric studies demonstrate the dominant influence that temperature has on thermally activated grain-boundary mobility, a weaker dependence on prior strain, and a pronounced retardation of recrystallization by rhenium segregation arising from neutron transmutation. Under fusion energy irradiation conditions, our framework predicts a substantial reduction of the effective recrystallization temperature relative to unirradiated microstructures, while Re production restores and even elevates this limit. By providing quantitative projections of recrystallization kinetics and in-service recrystallization temperatures, this work establishes a predictive tool for assessing the lifetime and operational envelope of W-based plasma-facing materials under fusion conditions.

==> fig/Evolution/grainSizeEvolution.csv <==
Time_s,GrainCount,AvgGrainDiameter_um
0,83,12.3731848559758
100,83,12.3731848559758
200,83,12.3731848559758
300,83,12.3731848559758
400,83,12.3731848559758
500,83,12.3731848559758
600,83,12.3731848559758
700,83,12.3731848559758
800,83,12.3731848559758
900,83,12.3731848559758
1000,83,12.3731848559758
1100,83,12.3731848559758
1200,83,12.3731848559758
1300,83,12.3731848559758
1400,83,12.3731848559758
1500,83,12.3731848559758
1600,83,12.3731848559758
1700,83,12.3731848559758
1800,83,12.3731848559758
1900,83,12.3731848559758
2000,83,12.3731848559758
2100,83,12.3731848559758
2200,83,12.3731848559758
2300,83,12.3731848559758
2400,83,12.3731848559758
2500,83,12.3731848559758
2600,83,12.3731848559758
2700,83,12.3731848559758
2800,83,12.3731848559758
2900,83,12.3731848559758
3000,83,12.3731848559758
3100,83,12.3731848559758
3200,83,12.3731848559758
3300,83,12.3731848559758
3400,83,12.3731848559758
3500,83,12.3731848559758
3600,83,12.3731848559758
3700,83,12.3731848559758
3800,83,12.3731848559758
3900,83,12.3731848559758
4000,83,12.3731848559758
4100,83,12.3731848559758
4200,83,12.3731848559758
4300,83,12.3731848559758
4400,83,12.3731848559758
4500,83,12.3731848559758
4600,83,12.3731848559758
4700,83,12.3731848559758
4800,83,12.3731848559758
4900,83,12.3731848559758
5000,83,12.3731848559758
5100,83,12.3731848559758
5200,83,12.3731848559758
5300,83,12.3731848559758
5400,83,12.3731848559758
5500,83,12.3731848559758
5600,83,12.3731848559758
5700,83,12.3731848559758
5800,83,12.3731848559758
5900,83,12.3731848559758
6000,83,12.3731848559758
6100,83,12.3731848559758
6200,83,12.3731848559758
6300,83,12.3731848559758
6400,83,12.3731848559758
6500,83,12.3731848559758
6600,83,12.3731848559758
6700,83,12.3731848559758
6800,83,12.3731848559758
6900,83,12.3731848559758
7000,83,12.3731848559758
7100,83,12.3731848559758
7200,83,12.3731848559758
7300,82,12.4484024780008
7400,82,12.4484024780008
7500,82,12.4484024780008
7600,82,12.4484024780008
7700,82,12.4484024780008
7800,82,12.4484024780008
7900,82,12.4484024780008
8000,82,12.4484024780008
8100,82,12.4484024780008
8200,82,12.4484024780008
8300,82,12.4484024780008
8400,82,12.4484024780008
8500,82,12.4485423270806
8600,82,12.4484024780008
8700,82,12.4484024780008
8800,82,12.4484024780008
8900,82,12.4484024780008
9000,82,12.4484024780008
9100,82,12.4484024780008
9200,82,12.4484024780008
9300,81,12.5250087547602
9400,81,12.5250087547602
9500,81,12.5250087547602
9600,81,12.5250087547602
9700,81,12.5250087547602
9800,81,12.5250087547602
9900,81,12.5250087547602
10000,81,12.5250087547602
10100,81,12.5250087547602
10200,81,12.5250087547602
10300,81,12.5250087547602
10400,81,12.5250087547602
10500,81,12.5250087547602
10600,81,12.5250087547602
10700,81,12.5250087547602
10800,81,12.5250087547602
10900,81,12.5250087547602
11000,80,12.6030469474907
11100,80,12.6030469474907
11200,80,12.6030469474907
11300,80,12.6030469474907
11400,80,12.6030469474907
11500,80,12.6030469474907
11600,80,12.6030469474907
11700,80,12.6030469474907
11800,79,12.6825622280759
11900,79,12.6825622280759
12000,79,12.6825622280759
12100,79,12.6825622280759
12200,79,12.6825622280759
12300,79,12.6825622280759
12400,79,12.6825622280759
12500,79,12.6825622280759
12600,79,12.6825622280759
12700,79,12.6825622280759
12800,79,12.6825622280759
12900,79,12.6825622280759
13000,79,12.6825622280759
13100,79,12.6825622280759
13200,77,12.8462149606904
13300,77,12.8462149606904
13400,77,12.8462149606904
13500,77,12.8462149606904
13600,77,12.8462149606903
13700,77,12.8462149606904
13800,77,12.8462149606904
13900,77,12.8462149606903
14000,77,12.8464521860596
14100,77,12.8462149606903
14200,77,12.8462149606903
14300,77,12.8462149606904
14400,77,12.8462377582603
14500,77,12.846236453195
14600,76,12.9304533384383
14700,75,13.0163709170938
14800,75,13.0164164841226
14900,75,13.0167875418302
15000,75,13.0163709170938
15100,75,13.0164768638125
15200,74,13.1040242368788
15300,74,13.1040242368788
15400,74,13.1040242368788
15500,74,13.1040242368788
15600,74,13.1040242368788
15700,74,13.1040242368788
15800,74,13.1040242368788
15900,74,13.1040242368788
16000,74,13.1040242368788
16100,74,13.1040242368788
16200,74,13.1040242368788
16300,74,13.1040242368788
16400,74,13.1040242368788
16500,74,13.1040242368788
16600,74,13.1040242368788
16700,74,13.1040242368788
16800,74,13.1040242368788
16900,74,13.1040242368788
17000,74,13.1040242368788
17100,74,13.1040242368788
17200,74,13.1040242368788
17300,74,13.1040242368788
17400,74,13.1040242368788
17500,74,13.1040242368788
17600,74,13.1040242368788
17700,73,13.1934725396884
17800,73,13.1934725396884
17900,73,13.1934725396884
18000,72,13.2847779373677
18100,72,13.2849796267938
18200,72,13.2849751956417
18300,72,13.2847779373677
18400,72,13.2847779373677
18500,72,13.2847779373677
18600,71,13.3780055929801
18700,71,13.3780055929801
18800,70,13.4732239162678
18900,70,13.4732239162678
19000,70,13.4732239162678
19100,70,13.4732239162678
19200,70,13.4732239162678
19300,70,13.4732197729336
19400,70,13.4732239162678
19500,70,13.4732239162678
19600,70,13.4732239162678
19700,70,13.4732239162678
19800,70,13.4732239162678
19900,70,13.4732239162678
20000,70,13.4732239162678
20100,70,13.4732239162678
20200,70,13.4732239162678
20300,70,13.4732239162678
20400,70,13.4732239162678
20500,70,13.4732239162678
20600,70,13.4732239162678
20700,70,13.4732239162678
20800,69,13.5705047746368
20900,69,13.5705047746368
21000,69,13.5705047746368
21100,69,13.5705047746368
21200,69,13.5705047746368
21300,69,13.5707464830277
21400,69,13.5705047746368
21500,69,13.5705047746368
21600,69,13.5705047746368
21700,69,13.5705047746368
21800,69,13.5705047746368
21900,69,13.5705047746368
22000,69,13.5705047746368
22100,69,13.5705047746368
22200,69,13.5707466933274
22300,69,13.5705047746368
22400,69,13.5705047746368
22500,68,13.6699237211459
22600,68,13.6699237211459
22700,68,13.6699237211459
22800,68,13.6699237211459
22900,68,13.6699237211459
23000,68,13.6699237211459
23100,68,13.670185398859
23200,68,13.6699237211459
23300,68,13.6699237211459
23400,68,13.6699237211459
23500,68,13.6699237211459
23600,68,13.6699237211459
23700,68,13.6702160650589
23800,68,13.6701666325577
23900,68,13.6699237211459
24000,68,13.6699237211459
24100,68,13.6699237211459
24200,68,13.6701964484318
24300,68,13.6699237211459
24400,68,13.6699237211459
24500,68,13.6699237211459
24600,68,13.6699237211459
24700,68,13.6699237211459
24800,68,13.6702217942449
24900,68,13.6701686223043
25000,68,13.6699237211459
25100,67,13.7715602411422
25200,67,13.7715602411422
25300,67,13.7718442400856
25400,67,13.7715602411422
25500,67,13.7715602411422
25600,67,13.7715602411422
25700,67,13.7715602411422
25800,67,13.7715602411422
25900,67,13.7718600913691
26000,67,13.7718058219783
26100,67,13.7715602411422
26200,67,13.7715602411422
26300,67,13.7715602411422
26400,67,13.7718599302939
26500,67,13.7715602411422
26600,67,13.7715602411422
26700,67,13.7715602411422
26800,67,13.7715602411422
26900,66,13.8754980193736
27000,66,13.8757972364455
27100,66,13.87574743908
27200,66,13.8754980193736
27300,65,13.9818252296177
27400,65,13.9818252296177
27500,65,13.9821395323853
27600,65,13.9818252296177
27700,65,13.9818252296177
27800,65,13.9818252296177
27900,65,13.9818252296177
28000,65,13.9818252296177
28100,65,13.9821275544748
28200,65,13.9820751996187
28300,65,13.9818252296177
28400,65,13.9818252296177
28500,65,13.9818252296177
28600,65,13.9821598816049
28700,64,14.0908425389795
28800,64,14.0906348491052
28900,63,14.2020250002867
29000,63,14.2020250002867
29100,63,14.2020250002867
29200,63,14.2023338605169
29300,63,14.2022834325965
29400,63,14.2020250002867
29500,63,14.2020250002867
29600,63,14.2020250002867
29700,63,14.2023792479941
29800,63,14.2022426869152
29900,63,14.2020250002867
30000,63,14.2020250002867
30100,63,14.2020250002867
30200,63,14.2020250002867
30300,63,14.2023454238942
30400,62,14.3163593337977
30500,62,14.3160993227974
30600,62,14.3160993227974
30700,62,14.3160993227974
30800,62,14.3160993227974
30900,61,14.4333660992133
31000,61,14.4331995733882
31100,61,14.4329673788253
31200,61,14.4329673788253
31300,61,14.4329673788253
31400,61,14.4329673788253
31500,61,14.4333424769442
31600,61,14.4332284652932
31700,61,14.4329673788253
31800,60,14.5527450954865
31900,60,14.5527450954865
32000,60,14.5529966461055
32100,60,14.5534815934928
32200,60,14.5531022182901
32300,60,14.5527450954865
32400,60,14.5527450954865
32500,60,14.5527450954865
32600,60,14.5529241528412
32700,60,14.5529531181515
32800,60,14.5527450954865
32900,60,14.5527450954865
33000,60,14.5527450954865
33100,60,14.5527450954865
33200,60,14.5527450954865
33300,60,14.5529937852157
33400,60,14.5532428176582
33500,60,14.5529587355475
33600,60,14.5527450954865
33700,60,14.5527450954865
33800,60,14.5527450954865
33900,60,14.5527450954865
34000,60,14.5531454123957
34100,60,14.5529744096849
34200,60,14.5527450954865
34300,60,14.5527450954865
34400,60,14.5527450954865
34500,60,14.5527450954865
34600,60,14.5527450954865
34700,60,14.5530578230599
34800,60,14.5532108399635
34900,60,14.5527450954865
35000,60,14.5527450954865
35100,60,14.5527450954865
35200,60,14.5529280540267
35300,60,14.5529973521582
35400,60,14.5527450954865
35500,60,14.5527450954865
35600,60,14.5527450954865
35700,60,14.5527450954865
35800,60,14.5529305700349
35900,60,14.5530518564184
36000,60,14.5527450954865
36100,60,14.5527450954865
36200,60,14.5527450954865
36300,60,14.552950486295
36400,60,14.552937723419
36500,60,14.5527450954865
36600,60,14.5527450954865
36700,60,14.5527450954865
36800,60,14.5527450954865
36900,60,14.5529965198139
37000,60,14.5529945577617
37100,60,14.5527450954865
37200,60,14.5527450954865
37300,60,14.5529483047297
37400,60,14.5529377307219
37500,59,14.6755552482676
37600,59,14.6755552482676
37700,59,14.6755552482676
37800,59,14.6755552482676
37900,59,14.6757917675087
38000,59,14.6758014812283
38100,59,14.6755552482676
38200,59,14.6755552482676
38300,59,14.6757727558964
38400,59,14.6757547401153
38500,58,14.8015279901192
38600,58,14.8015279901192
38700,58,14.8015279901192
38800,58,14.8015279901192
38900,58,14.8017701963674
39000,58,14.8017786178046
39100,58,14.8015279901192
39200,58,14.8015279901192
39300,58,14.8015279901192
39400,58,14.8017916991882
39500,58,14.801698629509
39600,58,14.8015279901192
39700,58,14.8015279901192
39800,58,14.8015279901192
39900,58,14.8015279901192
40000,58,14.8018058705279
40100,58,14.8017204865704
40200,58,14.8016564271805
40300,58,14.8015279901192
40400,58,14.8017586765389
40500,58,14.8016851051904
40600,58,14.8015279901192
40700,58,14.8015279901192
40800,58,14.8015279901192
40900,58,14.8015279901192
41000,57,14.931087560367
41100,57,14.9309960374827
41200,57,14.9308014313825
41300,57,14.9308014313825
41400,57,14.931072696009
41500,57,14.9309679213769
41600,57,14.9308014313825
41700,57,14.9308014313825
41800,57,14.9308014313825
41900,57,14.9308014313825
42000,57,14.9310990749842
42100,57,14.9309918888204
42200,57,14.9255422701535
42300,57,14.9255773426449
42400,57,14.923853169805
42500,57,14.922947530254
42600,57,14.9223298829478
42700,57,14.9217070019681
42800,56,15.0537599786486
42900,56,15.0532136607615
43000,56,15.0526979089858
43100,56,15.0522038350216
43200,56,15.0517267167754
43300,56,15.0512657039867
43400,56,15.0508219531126
43500,56,15.050396987751
43600,56,15.0500138690198
43700,56,15.0496229080213
43800,56,15.0492446028238
43900,56,15.048879456388
44000,56,15.0485293147572
44100,56,15.0481928318796
44200,56,15.0478697660315
44300,56,15.0475586815694
44400,56,15.0472583798618
44500,56,15.0469691921436
44600,56,15.046690851405
44700,56,15.046422761986
44800,56,15.0461652893042
44900,56,15.0459174475542
45000,56,15.0456787677751
45100,56,15.0454488502576
45200,56,15.0452268410125
45300,56,15.0450134124725
45400,56,15.0448077340286
45500,56,15.0446089529539
45600,56,15.0444167220292
45700,56,15.0442324324604
45800,56,15.0440540469547
45900,56,15.0438824547259
46000,56,15.0437169310403
46100,56,15.0435566597192
46200,56,15.0434086943799
46300,56,15.0432602853807
46400,56,15.0431169733886
46500,56,15.0429788323203
46600,56,15.0428457106736
46700,56,15.0427167108905
46800,56,15.0425931575401
46900,56,15.0424741739359
47000,56,15.0423596259255
47100,56,15.0422485770312
47200,56,15.042142509654
47300,56,15.0420405096914
47400,56,15.0419416124953
47500,56,15.0418533853519
47600,56,15.0417629600869
47700,56,15.0416759599635
47800,56,15.0415925264371
47900,56,15.0415116548226
48000,56,15.0414351206084
48100,56,15.0413619260974
48200,56,15.0412919952648
48300,56,15.041225258117
48400,56,15.0411606387066
48500,56,15.0411000863875
48600,56,15.0410425448747
48700,56,15.0409879537574
48800,56,15.0409362590752
48900,56,15.0408863209905
49000,56,15.0408402610465
49100,56,15.0407969584296
49200,55,15.1768808303512
49300,55,15.176842580093
49400,55,15.176805560337
49500,55,15.1767723226984
49600,55,15.1767416791189
49700,55,15.1767199874905
49800,55,15.1766944370695
49900,55,15.1766711263796
50000,55,15.1766502677116
50100,55,15.1766305454299
50200,55,15.176614521469
50300,55,15.1766075106084
50400,55,15.1765962503763
50500,54,15.3164663949031
50600,54,15.316466250972
50700,54,15.3164616288918
50800,54,15.3164590284479
50900,54,15.3164586887401
51000,54,15.3164606021307
51100,54,15.3164647469513
51200,54,15.3164711012346
51300,54,15.3164796436116
51400,54,15.3164888022948
51500,54,15.3165016502477
51600,54,15.3165240128278
51700,54,15.3165411362927
51800,53,15.4603806747015
51900,53,15.4604018574038
52000,53,15.4604243387807
52100,53,15.46044887509
52200,53,15.460475670441
52300,53,15.4605029960564
52400,53,15.4605342528417
52500,53,15.4605677228742
52600,53,15.4606033681463
52700,53,15.4606411647189
52800,53,15.4606810903668
52900,53,15.4607231236667
53000,53,15.4607672439157
53100,53,15.4608134311388
53200,53,15.4608616659529
53300,53,15.4608980241501
53400,53,15.4609360773399
53500,53,15.4609765977203
53600,53,15.4610196109414
53700,53,15.4610635917156
53800,53,15.4611115036289
53900,53,15.4611618367486
54000,53,15.4612091483395
54100,53,15.4612603171176
54200,53,15.4613124643662
54300,52,15.6093275684322
54400,52,15.6093865963643
54500,52,15.6094480203236
54600,52,15.6095118087817
54700,52,15.6095779311723
54800,52,15.6096463572156
54900,52,15.6097170569206
55000,52,15.609790000636
55100,52,15.609863137489
55200,52,15.609940472415
55300,52,15.6100199844842
55400,52,15.6101016266475
55500,52,15.6101853699617
55600,52,15.6102711872471
55700,52,15.6103590517313
55800,52,15.6104489370912
55900,52,15.6105408173578
56000,52,15.6106346669938
56100,52,15.6107304608647
56200,52,15.6108281742444
56300,52,15.610927779076
56400,52,15.6110292550324
56500,52,15.611129833104
56600,52,15.6112349720634
56700,52,15.611339226499
56800,52,15.6114324124557
56900,52,15.6115270875128
57000,52,15.6116242803411
57100,52,15.6117240141345
57200,52,15.6118262391489
57300,52,15.6119309014765
57400,52,15.6120379481176
57500,52,15.6121473273625
57600,52,15.6122589888683
57700,52,15.6123728834638
57800,52,15.6124889631061
57900,52,15.6126071809736
58000,52,15.6127274912779
58100,52,15.6128498493235
58200,52,15.6129742115006
58300,52,15.6131005353854
58400,52,15.6132287795405
58500,52,15.6133589035534
58600,52,15.6134908607974
58700,52,15.6136246196177
58800,52,15.6137601456999
58900,52,15.6138974024202
59000,52,15.6140363533599
59100,52,15.6141769628456
59200,52,15.6143191959057
59300,52,15.6144630183788
59400,52,15.6146083970189
59500,52,15.6147552994414
59600,52,15.6149036941554
59700,52,15.6150340476466
59800,52,15.6151655179525
59900,52,15.6152998004228
60000,52,15.6154369447928
60100,52,15.6155768555364
60200,52,15.6157194282229
60300,52,15.6158645615072
60400,52,15.6160121581458
60500,52,15.6161621247096
60600,52,15.61631437134
60700,52,15.6164688115461
60800,52,15.6166253619334
60900,52,15.6167839420994
61000,52,15.6169444745005
61100,52,15.6171068843689
61200,52,15.6172710995245
61300,52,15.6174370503427
61400,52,15.6176046697425
61500,52,15.6177738931865
61600,52,15.6179446587021
61700,52,15.6181169069679
61800,52,15.6182905815261
61900,52,15.6192211420956
62000,52,15.6192203268206
62100,52,15.6192173943987
62200,52,15.6193087399126
62300,52,15.6194684586836
62400,52,15.6196686237243
62500,52,15.6198951106955
62600,52,15.6201402038946
62700,52,15.6203986941799
62800,52,15.6206665654992
62900,52,15.6209405325375
63000,52,15.621217839285
63100,52,15.6214961458214
63200,52,15.6217734550678
63300,52,15.6220480594311
63400,52,15.6222981297308
63500,52,15.6225432220101
63600,52,15.622787343123
63700,52,15.6230299260754
63800,52,15.6232692115908
63900,52,15.6235033065968
64000,52,15.6237305135894
64100,52,15.6239494201538
64200,52,15.6241589153079
64300,52,15.6243581712958
64400,52,15.6245398975038
64500,52,15.6247102069071
64600,52,15.6248742107578
64700,52,15.6250344987885
64800,52,15.6247965766949
64900,52,15.6246457643437
65000,51,15.7769322334787
65100,51,15.7767748158086
65200,51,15.7766148558449
65300,51,15.7764544423839
65400,51,15.7762944290055
65500,51,15.77613503831
65600,51,15.7759763105803
65700,51,15.7758182582882
65800,51,15.7756598631241
65900,51,15.7755032159798
66000,51,15.7753473968092
66100,51,15.7751923384502
66200,51,15.7750380631805
66300,51,15.7748846029483
66400,51,15.7747309517448
66500,51,15.7745792188744
66600,51,15.7744284618228
66700,51,15.7742786419321
66800,51,15.7741297848305
66900,51,15.7739808907752
67000,51,15.7738340498537
67100,51,15.7736883147255
67200,51,15.7735436571886
67300,51,15.7734001019439
67400,51,15.7732576760297
67500,51,15.7731164060133
67600,51,15.7729763177117
67700,51,15.7728364386629
67800,51,15.7726987886262
67900,51,15.7725624349212
68000,51,15.7724273565765
68100,51,15.7722935735213
68200,51,15.772161106859
68300,51,15.7720299769877
68400,51,15.7719002035101
68500,51,15.7717718052341
68600,51,15.7716448002048
68700,50,15.9284536103495
68800,50,15.9283282070797
68900,50,15.9282042603861
69000,50,15.9280817851418
69100,50,15.9279607954965
69200,50,15.9278413048968
69300,50,15.9277233260574
69400,50,15.927604191892
69500,50,15.9274839854491
69600,50,15.9273629488902
69700,50,15.9272413102368
69800,50,15.9271192741023
69900,50,15.9269970235142
70000,50,15.9268747223044
70100,50,15.9267525195412
70200,50,15.9266305466965
70300,50,15.9265081605609
70400,50,15.9263869898473
70500,50,15.9262664325271
70600,50,15.9261465071307
70700,50,15.9260272869878
70800,50,15.9259088415223
70900,50,15.9257912330333
71000,50,15.9256745173652
71100,50,15.9255580758984
71200,50,15.9254432912823
71300,50,15.9253295900753
71400,50,15.9252169538911
71500,50,15.925104780892
71600,50,15.924994362604
71700,50,15.9248845446232
71800,50,15.9247764907666
71900,50,15.9246696670114
72000,50,15.9245640445578
72100,50,15.9244596362907
72200,50,15.9243925813745
72300,50,15.9243273303633
72400,50,15.924261534893
72500,50,15.9241952006304
72600,50,15.9241284362497
72700,50,15.9240693164159
72800,50,15.9240093976821
72900,50,15.9239495307497
73000,50,15.9238887751138
73100,50,15.9238282224774
73200,50,15.9237296457515
73300,50,15.9237060895298
73400,50,15.923644683344
73500,50,15.9235828324893
73600,50,15.9235219845639
73700,50,15.9234777698405
73800,50,15.9234350323481
73900,50,15.9233936654308
74000,50,15.9233518290939
74100,50,15.9233095277596
74200,50,15.9232668344884
74300,50,15.923104485497
74400,50,15.9231805550507
74500,50,15.9231370961839
74600,50,15.92310515401
74700,50,15.9230731092521
74800,50,15.9230405892979
74900,50,15.9230125042207
75000,50,15.9229836967127
75100,50,15.922954758217
75200,50,15.9229254118235
75300,50,15.9228956942796
75400,50,15.9228656579045
75500,50,15.922844922977
75600,50,15.9228236534863
75700,50,15.9228021766035
75800,50,15.9227799555136
75900,50,15.9227576052387
76000,50,15.9227346252255
76100,50,15.9227115964086
76200,50,15.9226883016406
76300,50,15.9226767031039
76400,50,15.9226648945291
76500,50,15.9226525172829
76600,50,15.9226396049395
76700,50,15.922626203828
76800,50,15.9226123582519
76900,50,15.922598109744
77000,50,15.922583272141
77100,50,15.9225683344594
77200,50,15.922553116586
77300,50,15.9225376386789
77400,50,15.9225219306289
77500,50,15.92250602112
77600,50,15.9224897438478
77700,50,15.9224735111995
77800,50,15.9224571631043
77900,50,15.9224617667692
78000,50,15.9224662785625
78100,50,15.9224698900873
78200,50,15.9224729880403
78300,50,15.9224754368955
78400,50,15.9224772668833
78500,50,15.922478514926
78600,50,15.9224792162115
78700,50,15.9224794039481
78800,50,15.9224791092457
78900,50,15.9224783627714
79000,50,15.92247719274
79100,50,15.9224756257863
79200,50,15.9224736871483
79300,50,15.9224714006872
79400,50,15.9224687891833
79500,50,15.9224658744549
79600,50,15.9224625500313
79700,50,15.9224590896784
79800,50,15.9224553893945
79900,50,15.9224513428031
80000,50,15.9224472048097
80100,50,15.9224428766692
80200,50,15.9224383689719
80300,50,15.9224336957521
80400,50,15.9224288702954
80500,50,15.9224239053729
80600,50,15.922449561334
80700,50,15.9224750963163
80800,50,15.9224995504093
80900,50,15.9225231563806
81000,50,15.9225458422024
81100,50,15.9225676412136
81200,50,15.9225885878461
81300,50,15.9226087149802
81400,50,15.9226280540423
81500,50,15.9226466350439
81600,49,16.0843200474567
81700,49,16.084337371922
81800,49,16.084354014628
81900,49,16.0843700012967
82000,49,16.0843853565332
82100,49,16.0844194937414
82200,49,16.0844529849997
82300,49,16.0844854925163
82400,49,16.0845169517523
82500,49,16.084547395483
82600,49,16.0845768572617
82700,49,16.0846053693535
82800,49,16.0846425835697
82900,49,16.0846789300885
83000,49,16.0847169470419
83100,49,16.0847538983721
83200,49,16.0847897419346
83300,49,16.0848245089105
83400,49,16.0848582317785
83500,49,16.0848909420403
83600,48,16.2516101864551
83700,48,16.2516412807902
83800,47,16.4236515904133
83900,46,16.601239625144
84000,46,16.6004842041492
84100,46,16.5997274140257
84200,46,16.5989906138628
84300,46,16.598265387946
84400,46,16.5975380375223
84500,46,16.5968134932322
84600,46,16.5960931434547
84700,46,16.5953827524507
84800,46,16.5946707776741
84900,46,16.5939628224487
85000,46,16.5932588023447
85100,46,16.5925586149075
85200,46,16.5918621563483
85300,46,16.5911693227324
85400,46,16.5904800102786
85500,46,16.5897941156462
85600,46,16.5891115361452
85700,46,16.5884321699159
85800,46,16.5877595686435
85900,46,16.5870933304003
86000,46,16.5864229651989
86100,46,16.5857553342479
86200,46,16.5850904201886
86300,46,16.5844310965867
86400,46,16.5837713458544
86500,46,16.5831139969712
86600,46,16.582459000796
86700,46,16.5818062719552
86800,46,16.5811557241254
86900,46,16.5805072723774
87000,46,16.5798608333009
87100,46,16.5792163250153
87200,46,16.5785736671641
87300,46,16.5779112178615
87400,46,16.5772498426506
87500,46,16.5765898794201
87600,46,16.5759320819401
87700,46,16.5752764980647
87800,46,16.5746231079129
87900,46,16.5739718825145
88000,46,16.5733227884891
88100,46,16.5726757886803
88200,46,16.5720308424529
88300,46,16.5713879059776
88400,46,16.570746932503
88500,46,16.5701078726176
88600,46,16.5694706745007
88700,46,16.5688352841594
88800,46,16.5682016456594
88900,46,16.5675697013393
89000,46,16.5669406854385
89100,46,16.5663119505961
89200,46,16.5656846828071
89300,46,16.56504292735
89400,46,16.5644019522025
89500,46,16.5637629814194
89600,46,16.5631261238117
89700,46,16.5624913691509
89800,46,16.5618586870466
89900,46,16.5612280378482
90000,46,16.5605993744881
90100,46,16.5599726430456
90200,46,16.5593477836159
90300,46,16.5587144254463
90400,46,16.5580822370408
90500,46,16.5574522810183
90600,46,16.5568246640269
90700,46,16.5561993579028
90800,46,16.5555763051463
90900,46,16.5549480890718
91000,46,16.5543214703788
91100,46,16.5536973622029
91200,46,16.5530766840639
91300,46,16.552459313965
91400,46,16.5518427240278
91500,46,16.5512196683478
91600,46,16.5505972740302
91700,46,16.549975968584
91800,46,16.5493557964833
91900,46,16.5487367811892
92000,46,16.5481189473923
92100,46,16.5475023227034
92200,45,16.7297310184595
92300,45,16.7291101227923
92400,45,16.728490555654
92500,45,16.7278723616422
92600,45,16.7272561455645
92700,45,16.7266408560311
92800,45,16.7260270785506
92900,45,16.7254149193807
93000,45,16.724804469468
93100,45,16.7241958316467
93200,45,16.7235891274542
93300,45,16.7229845032356
93400,45,16.7223821387407
93500,45,16.7217822602914
93600,45,16.7211855205605
93700,45,16.7205922929919
93800,45,16.7200020403079
93900,45,16.7194161928006
94000,45,16.718836869127
94100,45,16.7185708158715
94200,45,16.7185707943819
94300,45,16.7185707734022
94400,45,16.7185707529203
94500,45,16.7185707329244
94600,45,16.7185707134029
94700,45,16.7185706943445
94800,45,16.7185706757384
94900,45,16.7185706575736
95000,45,16.7185706398399
95100,45,16.7185706225269
95200,45,16.7185706056246
95300,45,16.7185705891232
95400,45,16.7185705730134
95500,45,16.7185705572857
95600,45,16.7185705419312
95700,45,16.7185705269408
95800,45,16.7185705123061
95900,45,16.7185704980185
96000,45,16.7185704840698
96100,45,16.718570470452
96200,45,16.7185704571572
96300,45,16.7185704441777
96400,45,16.7185704315061
96500,45,16.718570419135
96600,45,16.7185704070573
96700,45,16.7185703952661
96800,45,16.7185703837546
96900,45,16.718570372516
97000,45,16.718570361544
97100,45,16.7185703508321
97200,45,16.7185703403743
97300,45,16.7185703301645
97400,45,16.7185703201968
97500,45,16.7185703104655
97600,45,16.7185703009649
97700,45,16.7185702916896
97800,45,16.7185702826343
97900,45,16.7185702737936
98000,45,16.7185702651626
98100,45,16.7185702567362
98200,45,16.7185702485096
98300,45,16.7185702404781
98400,45,16.7185702326369
98500,45,16.7185702249817
98600,44,16.9074866118389
98700,44,16.9074866044599
98800,44,16.9074865972558
98900,44,16.9074865902226
99000,44,16.907486583356
99100,44,16.9074865766523
99200,44,16.9074865701074
99300,44,16.9074865637177
99400,44,16.9074865574795
99500,44,16.9074865513891
99600,44,16.9074865454431
99700,44,16.9074865396381
99800,44,16.9074865339706
99900,44,16.9074865284375
100000,44,16.9074865230355
100100,44,16.9074865177616
100200,44,16.9074865126127
100300,44,16.9074865075858
100400,44,16.907486502678
100500,44,16.9074864978866
100600,44,16.9074864932087
100700,44,16.9074864886417
100800,44,16.9074864841829
100900,44,16.9074864798298
101000,44,16.9074864755799
101100,44,16.9074864714307
101200,44,16.9074864673798
101300,44,16.9074864634249
101400,44,16.9074864595637
101500,44,16.907486455794
101600,44,16.9074864521137
101700,44,16.9074864485206
101800,44,16.9074864450126
101900,44,16.9074864415878
102000,44,16.9074864382441
102100,44,16.9074864349796
102200,44,16.9074864317925
102300,44,16.9074864286809
102400,44,16.9074864256431
102500,44,16.9074864226772
102600,44,16.9074864197816
102700,44,16.9074864169546
102800,44,16.9074864141946
102900,44,16.9074864115
103000,44,16.9074864088692
103100,44,16.9074864063008
103200,44,16.9074864037932
103300,44,16.9074864013451
103400,44,16.9074863989549
103500,44,16.9074863966214
103600,44,16.9074863943431
103700,44,16.9074863921189
103800,44,16.9074863899473
103900,44,16.9074863878272
104000,44,16.9074863857573
104100,44,16.9074863837365
104200,44,16.9074863817635
104300,44,16.9074863798373
104400,44,16.9074863779567
104500,44,16.9074863761207
104600,44,16.9074863743281
104700,44,16.9074863725781
104800,44,16.9074863708695
104900,44,16.9074863692013
105000,44,16.9074863675727
105100,44,16.9074863659827
105200,44,16.9074863644304
105300,44,16.9074863629148
105400,44,16.9074863614351
105500,44,16.9074863599905
105600,44,16.9074863585801
105700,44,16.9074863572031
105800,44,16.9074863558588
105900,44,16.9074863545463
106000,44,16.9074863532649
106100,44,16.9074863520138
106200,44,16.9074863507924
106300,44,16.9074863495999
106400,44,16.9074863484357
106500,44,16.9074863472991
106600,44,16.9074863461894
106700,44,16.9074863451059
106800,44,16.9074863440482
106900,44,16.9074863430155
107000,44,16.9074863420073
107100,44,16.9074863410229
107200,44,16.9074863400619
107300,44,16.9074863391237
107400,44,16.9074863382076
107500,44,16.9074863373133
107600,44,16.9074863364402
107700,44,16.9074863355877
107800,44,16.9074863347555
107900,44,16.9074863339429
108000,44,16.9074863331497
108100,44,16.9074863323752
108200,44,16.907486331619
108300,44,16.9074863308808
108400,44,16.9074863301601
108500,44,16.9074863294564
108600,44,16.9074863287694
108700,44,16.9074863280987
108800,44,16.9074863274439
108900,44,16.9074863268046
109000,44,16.9074863261804
109100,44,16.9074863255711
109200,44,16.9074863249761
109300,44,16.9074863243953
109400,44,16.9074863238282
109500,44,16.9074863232746
109600,44,16.9074863227341
109700,44,16.9074863222064
109800,44,16.9074863216912
109900,44,16.9074863211882
110000,44,16.9074863206971
110100,44,16.9074863202177
110200,44,16.9074863197496
110300,44,16.9074863192926
110400,44,16.9074863188465
110500,44,16.9074863184109
110600,44,16.9074863179857
110700,44,16.9074863175705
110800,44,16.9074863171652
110900,44,16.9074863167694
111000,44,16.9074863163831
111100,44,16.9074863160059
111200,44,16.9074863156376
111300,44,16.9074863152781
111400,44,16.9074863149271
111500,44,16.9074863145844
111600,43,17.1029550775407
111700,43,17.1029550772103
111800,43,17.1029550768877
111900,43,17.1029550765728
112000,43,17.1029550762653
112100,43,17.1029550759652
112200,43,17.1029550756721
112300,43,17.102955075386
112400,43,17.1029550751067
112500,43,17.102955074834
112600,43,17.1029550745678
112700,43,17.1029550743079
112800,43,17.1029550740542
112900,43,17.1029550738064
113000,43,17.1029550735646
113100,43,17.1029550733285
113200,43,17.1029550730979
113300,43,17.1029550728729
113400,43,17.1029550726189
113500,43,17.1029550724044
113600,43,17.1029550721971
113700,43,17.1029550719948
113800,43,17.1029550717965
113900,43,17.1029550716027
114000,43,17.1029550714136
114100,43,17.1029550712288
114200,43,17.1029550710484
114300,43,17.1029550708723
114400,43,17.1029550707003
114500,43,17.1029550705323
114600,43,17.1029550703149
114700,43,17.1029550701548
114800,43,17.1029550700005
114900,43,17.1029550698476
115000,43,17.1029550696982
115100,43,17.1029550695524
115200,43,17.1029550694103
115300,43,17.1029550692707
115400,43,17.1029550690681
115500,43,17.1029550689352
115600,43,17.1029550688096
115700,43,17.1029550686874
115800,43,17.1029550685656
115900,43,17.1029550684466
116000,43,17.1029550683306
116100,43,17.1029550682165
116200,43,17.1029550681052
116300,43,17.1029550679968
116400,43,17.102955067888
116500,43,17.1029550677819
116600,43,17.1029550675342
116700,43,17.102955067434
116800,43,17.1029550673366
116900,43,17.1029550672419
117000,43,17.10295506715
117100,43,17.102955066954
117200,43,17.1029550668649
117300,43,17.1029550667848
117400,43,17.1029550667076
117500,43,17.1029550666324
117600,43,17.1029550665593
117700,43,17.1029550664881
117800,43,17.1029550661503
117900,43,17.1029550660434
118000,43,17.102955065967
118100,43,17.1029550658465
118200,43,17.1029550653036
118300,43,17.1029550652554
118400,43,17.1029550651931
118500,43,17.1029550650904
118600,43,17.102955064981
118700,43,17.1029550649397
118800,43,17.1029550649013
118900,43,17.1029550648756
119000,43,17.1029550648457
119100,43,17.1029550654934
119200,43,17.1029550654591
119300,43,17.1029550653814
119400,43,17.1029550653123
119500,43,17.1029550652626
119600,43,17.1029550652774
119700,43,17.1029550652297
119800,43,17.1029550651801
119900,43,17.1029550651293
120000,43,17.102955065213
120100,43,17.102955065167
120200,43,17.1029550651153
120300,43,17.1029550649696
120400,43,17.1029550649227
120500,43,17.1029550648742
120600,43,17.1029550643643
120700,43,17.1029550645692
120800,43,17.1029550645285
120900,43,17.102955064022
121000,43,17.1029550640058
121100,43,17.1029550639542
121200,43,17.1029550639474
121300,43,17.1029550641621
121400,43,17.1029550641413
121500,43,17.1029550639038
121600,43,17.1029550638313
121700,43,17.1029550637697
121800,43,17.102955063453
121900,43,17.1029550629298
122000,43,17.1029550628911
122100,43,17.1029550634199
122200,43,17.1029550633795
122300,43,17.1029550633326
122400,43,17.1029550626384
122500,43,17.1029550625807
122600,43,17.1029550625305
122700,43,17.1029550624901
122800,43,17.1029550624516
122900,43,17.1029550624159
123000,43,17.102955062383
123100,43,17.1029550623565
123200,43,17.1029550623231
123300,43,17.1029550623003
123400,43,17.1029550622755
123500,43,17.1029550622532
123600,43,17.1029550622266
123700,43,17.1029550622122
123800,43,17.1029550622044
123900,43,17.1029550622008
124000,43,17.1029550621661
124100,43,17.1029550621421
124200,43,17.1029931018621
124300,43,17.1029550621369
124400,43,17.1029550621315
124500,43,17.1029550621277
124600,43,17.1029550621235
124700,43,17.1029550572153
124800,43,17.1029550572168
124900,43,17.1029550575158
125000,43,17.1029550578144
125100,43,17.1030044429518
125200,43,17.1029550582553
125300,43,17.1029550584463
125400,43,17.1029550585961
125500,43,17.1029550587277
125600,43,17.1029550588453
125700,43,17.102955058942
125800,43,17.1029550590262
125900,43,17.102955059098
126000,43,17.1030658481738
126100,43,17.1029550592031
126200,43,17.1029550592575
126300,43,17.1029550592937
126400,43,17.1029550593312
126500,43,17.1029550593542
126600,43,17.1025268936663
126700,43,17.102977585937
126800,43,17.1029550594111
126900,43,17.1029550594306
127000,43,17.1029550594421
127100,43,17.1029550594477
127200,43,17.1032602744329
127300,43,17.1029550594565
127400,43,17.1029550594595
127500,43,17.1029550594679
127600,43,17.1029550594824
127700,43,17.1029550594911
127800,43,17.1032521020447
127900,43,17.1029550594879
128000,43,17.1029550594904
128100,43,17.1029550594976
128200,43,17.1029550595004
128300,43,17.1029599115064
128400,43,17.1031143795536
128500,43,17.1030893095286
128600,43,17.1029550594996
128700,43,17.1029550595054
128800,43,17.1029550595099
128900,43,17.1029550595126
129000,43,17.1029550595156
129100,43,17.1029550595251
129200,43,17.1029550595394
129300,43,17.1030433459825
129400,43,17.1029550595534
129500,43,17.1029550595577
129600,43,17.1029550595672
129700,43,17.1029550595686
129800,43,17.102962502797
129900,43,17.1025971646491
130000,43,17.1029550595656
130100,43,17.1029550595653
130200,43,17.1029652950689
130300,43,17.1029550595644
130400,43,17.1029550595613
130500,43,17.1023027052897
130600,43,17.1029550595611
130700,43,17.1029550595656
130800,43,17.1029373233737
130900,43,17.1029550595662
131000,43,17.1029550595651
131100,43,17.1031580320786
131200,43,17.1029775854962
131300,43,17.1029550595501
131400,43,17.1029305020762
131500,43,17.1029550595443
131600,43,17.1029550595354
131700,43,17.1031476404197
131800,43,17.102999025205
131900,43,17.1029550595255
132000,43,17.1029277621344
132100,43,17.1029550595201
132200,43,17.1029550595217
132300,43,17.1031247985767
132400,43,17.103007042647
132500,43,17.1029550595165
132600,43,17.1029550595219
132700,43,17.1029550595241
132800,43,17.1029550595226
132900,43,17.1031120263565
133000,43,17.1030084855225
133100,43,17.1029550595085
133200,43,17.1029550595049
133300,43,17.1029550594988
133400,43,17.1029550594954
133500,43,17.1030978317582
133600,43,17.1030051237568
133700,43,17.1029550594816
133800,43,17.1029550594729
133900,43,17.1029550594677
134000,43,17.1029550594628
134100,43,17.1030854952288
134200,43,17.1030008361359
134300,43,17.1029550594481
134400,42,17.3053639399267
134500,42,17.3053639399234
134600,42,17.3053639399295
134700,42,17.3053639399335
134800,42,17.305363939932
134900,42,17.3053639399303
135000,42,17.305363939929
135100,42,17.3053639399274
135200,42,17.3053639399258
135300,42,17.3053639399273
135400,42,17.3053639399374
135500,42,17.3053639399451
135600,42,17.3053639399451
135700,42,17.305363939949
135800,42,17.3053639399519
135900,42,17.3053639399481
136000,42,17.3055439207746
136100,42,17.3053639399516
136200,42,17.3053639399559
136300,42,17.3053639399601
136400,42,17.3053639399592
136500,42,17.3053639399583
136600,42,17.3053639399603
136700,42,17.3053639399601
136800,42,17.305363939958
136900,41,17.5151335859991
137000,41,17.5151335860011
137100,41,17.5151335860024
137200,41,17.5151335859996
137300,41,17.5151335859929
137400,41,17.5151335859956
137500,41,17.51513358599
137600,41,17.5151335859875
137700,41,17.5151335859817
137800,41,17.5151335859887
137900,41,17.5151335859901
138000,41,17.51513358599
138100,41,17.5151335859862
138200,41,17.5151335859815
138300,41,17.5151335859773
138400,40,17.7327212279447
138500,40,17.732721227943
138600,40,17.732721227947
138700,40,17.7327212279497
138800,40,17.7327212279547
138900,40,17.7327212279546
139000,40,17.7327212279551
139100,40,17.7327212279556
139200,40,17.7327212279552
139300,40,17.7327212279537
139400,40,17.7327212279571
139500,40,17.7327212279533
139600,40,17.7327212279515
139700,40,17.7327212279542
139800,40,17.7327212279571
139900,40,17.7327212279537
140000,40,17.7327212279446
140100,40,17.7327212279515
140200,40,17.732721227958
140300,40,17.7327212279668
140400,40,17.73272122797
140500,40,17.7327212279739
140600,40,17.7327212279739
140700,40,17.7327212279682
140800,40,17.7327212279701
140900,40,17.7327212279675
141000,40,17.7327212279672
141100,40,17.732721227966
141200,40,17.7327212279631
141300,40,17.7327212279578
141400,40,17.7327212279552
141500,40,17.7327212279416
141600,40,17.7327212279429
141700,40,17.7327212279441
141800,40,17.7327212279447
141900,40,17.7327212279464
142000,40,17.7327212279474
142100,40,17.7327212279449
142200,40,17.7327212279363
142300,40,17.7327212279338
142400,40,17.7327212279338
142500,40,17.7327212279317
142600,40,17.7327212279303
142700,40,17.7327212279271
142800,40,17.732721227926
142900,40,17.7327212279304
143000,40,17.7327212279367
143100,40,17.7327212279341
143200,40,17.7327212279287
143300,40,17.7327212279267
143400,40,17.7327212279152
143500,40,17.7327212279115
143600,40,17.7327212279221
143700,40,17.7327212279241
143800,40,17.7327212279295
143900,40,17.7327212279241
144000,40,17.7327212279242
144100,40,17.732721227928
144200,39,17.9586248730442
144300,38,18.1933881034138
144400,38,18.1933881034062
144500,38,18.1933881033949
144600,38,18.1933881034
144700,38,18.193388103399
144800,38,18.1933881033962
144900,38,18.1933881033846
145000,38,18.1933881033835
145100,38,18.1933881033798
145200,38,18.1933881033918
145300,38,18.1933881033964
145400,38,18.1933881034028
145500,38,18.1933881034071
145600,38,18.1933881034248
145700,38,18.1933881034288
145800,38,18.193388103428
145900,38,18.1933881034352
146000,38,18.1933881034449
146100,38,18.1933881034466
146200,38,18.1933881034488
146300,38,18.193388103443
146400,38,18.1933881034417
146500,38,18.1933881034392
146600,38,18.1933881034328
146700,38,18.1933881034365
146800,38,18.1933881034424
146900,38,18.1933881034472
147000,38,18.1933881034486
147100,38,18.1933881034456
147200,38,18.193388103447
147300,38,18.1933881034449
147400,38,18.193388103446
147500,38,18.1933881034327
147600,38,18.1933881034299
147700,38,18.1933881034307
147800,38,18.1933881034315
147900,38,18.193388103434
148000,38,18.193388103437
148100,38,18.1933881034347
148200,38,18.1933881034438
148300,38,18.1933881034411
148400,38,18.1933881034383
148500,38,18.1933881034414
148600,38,18.1933881034345
148700,38,18.1933881034335
148800,38,18.1933881034316
148900,38,18.1933881034309
149000,38,18.1933881034311
149100,38,18.1933881034401
149200,38,18.1933881034453
149300,38,18.1933881034489
149400,38,18.1933881034517
149500,38,18.1933881034563
149600,38,18.1933881034563
149700,38,18.19338810346
149800,38,18.1933881034634
149900,38,18.1933881034639
150000,38,18.1933881034651
150100,37,18.4376055826314
150200,37,18.4376055826273
150300,37,18.4376055826281
150400,37,18.4376055826323
150500,37,18.4376055826345
150600,37,18.4376055826358
150700,37,18.4376055826406
150800,37,18.4376055826417
150900,37,18.4376055826472
151000,37,18.4376055826599
151100,37,18.4376055826709
151200,37,18.437605582676
151300,37,18.4376055826763
151400,37,18.4376055826828
151500,37,18.4376055826873
151600,37,18.4376055826829
151700,37,18.4376055826832
151800,37,18.4376055826796
151900,37,18.4376055826746
152000,37,18.4376055826737
152100,37,18.4376055826672
152200,37,18.4376055826678
152300,37,18.4376055826633
152400,37,18.4376055826618
152500,37,18.4376055826604
152600,37,18.4376055826574
152700,37,18.4376055826496
152800,37,18.4376055826436
152900,37,18.4376055826308
153000,37,18.4376055826219
153100,37,18.4376055826191
153200,37,18.4376055826131
153300,37,18.4376055826202
153400,37,18.4376055826215
153500,37,18.4376055826216
153600,37,18.4376055826147
153700,37,18.4376055826086
153800,37,18.4376055826046
153900,37,18.4376055826049
154000,37,18.4376055826039
154100,37,18.4376055826069
154200,37,18.4376055826099
154300,37,18.4376055826161
154400,37,18.4376055826184
154500,37,18.4376055826163
154600,37,18.4376055826201
154700,37,18.4376055826226
154800,37,18.4376055826211
154900,37,18.4376055826242
155000,37,18.4376055826255
155100,37,18.437605582629
155200,37,18.4376055826355
155300,37,18.4376055826392
155400,37,18.4376055826452
155500,37,18.4376055826518
155600,37,18.4376055826582
155700,37,18.4376055826622
155800,37,18.4376055826679
155900,37,18.4376055826697
156000,37,18.4376055826731
156100,37,18.4376055826717
156200,37,18.437605582677
156300,37,18.437605582672
156400,37,18.4376055826754
156500,37,18.4376055826693
156600,37,18.4376055826689
156700,37,18.4376055826775
156800,37,18.4376076004702
156900,37,18.4376116023751
157000,37,18.4376171940422
157100,37,18.4376239940894
157200,37,18.4376316837608
157300,37,18.4376400037465
157400,37,18.4376487447481
157500,37,18.437657738703
157600,37,18.4376668514215
157700,37,18.4376759765059
157800,37,18.4376850303415
157900,37,18.4376939479673
158000,37,18.4377026796719
158100,37,18.4377111881846
158200,37,18.4377194463576
158300,37,18.4377274352533
158400,37,18.4377351425652
158500,37,18.437742561316
158600,37,18.4377496887838
158700,37,18.4377565256177
158800,37,18.4377630751101
158900,37,18.4377693425986
159000,37,18.4377753349767
159100,37,18.4377810602924
159200,37,18.4377865274217
159300,37,18.4377917458034
159400,37,18.4377967252247
159500,37,18.4378014756486
159600,37,18.4378060070766
159700,37,18.4378103294401
159800,37,18.4378144525152
159900,37,18.4378183858578
160000,37,18.4378221387538
160100,37,18.4378264267055
160200,37,18.4378312454908
160300,37,18.4378364727678
160400,37,18.4378419899216
160500,37,18.437847697376
160600,37,18.4378535137338
160700,37,18.4378593730812
160800,37,18.4378652224515
160900,37,18.4378710196594
161000,37,18.4378767314797
161100,37,18.4378823321187
161200,37,18.4378878019317
161300,37,18.4378931263482
161400,37,18.4378982949706
161500,37,18.4379033008193
161600,37,18.4379081397011
161700,37,18.43791280968
161800,37,18.4379173106364
161900,37,18.4379216438985
162000,37,18.4379258119357
162100,37,18.437929818104
162200,37,18.437933666435
162300,37,18.4379373614608
162400,37,18.4379409080711
162500,37,18.4379443113951
162600,36,18.6922761091977
162700,36,18.6922792850434
162800,36,18.6922823317984
162900,36,18.6922856571325
163000,36,18.6922892603211
163100,36,18.6922930765369
163200,36,18.6922970426307
163300,36,18.6923011051453
163400,36,18.6923052199417
163500,36,18.6923093508902
163600,36,18.6923134686276
163700,36,18.6923175494846
163800,36,18.692321574574
163900,36,18.6923255290165
164000,36,18.6923294012845
164100,36,18.6923331826465
164200,36,18.692336866696
164300,36,18.6923404489528
164400,36,18.6923439265263
164500,36,18.6923472978305
164600,36,18.6923505623444
164700,36,18.6923537204092
164800,36,18.6923567730586
164900,36,18.6923597218754
165000,36,18.6923625688727
165100,36,18.6923653163929
165200,36,18.6923679670257
165300,36,18.6923705235383
165400,36,18.6923729888182
165500,36,18.692375365827
165600,36,18.6923776575617
165700,36,18.6923798670234
165800,36,18.6923819971926
165900,36,18.6923840510091
166000,36,18.6923860313565
166100,36,18.6923879410502
166200,36,18.6923897828281
166300,36,18.6923915593444
166400,36,18.6923932731649
166500,36,18.6923949267642
166600,36,18.6923965225241
166700,36,18.6923980627334
166800,36,18.6923995495886
166900,36,18.6924009851949
167000,36,18.6924023715684
167100,36,18.692403710638
167200,36,18.6924050042482
167300,36,18.6924062541618
167400,36,18.6924074620631
167500,36,18.692408629561
167600,36,18.6924097581918
167700,36,18.6924108494227
167800,36,18.6924119046546
167900,36,18.6924129252257
168000,36,18.6924139124139
168100,36,18.6924148674404
168200,36,18.6924157914718
168300,36,18.6924166856233
168400,36,18.6924175509613
168500,36,18.6924183885056
168600,36,18.6924191992323
168700,36,18.6924199840755
168800,36,18.69242074393
168900,36,18.692421479653
169000,36,18.6924221920661
169100,36,18.6924228819574
169200,36,18.6924235500827
169300,36,18.6924241971678
169400,36,18.6924248239097
169500,36,18.6924254309779
169600,36,18.6924260190161
169700,36,18.6924265886434
169800,36,18.6924271404556
169900,36,18.6924276750259
170000,36,18.6924281929065
170100,36,18.6924286946295
170200,36,18.6924291807077
170300,36,18.6924296516356
170400,35,18.9575842042785
170500,35,18.9575846525905
170600,35,18.9575850869386
170700,35,18.9575855077582
170800,35,18.9575859154697
170900,35,18.9575863104795
171000,35,18.9575866931804
171100,35,18.9575870639523
171200,35,18.9575874231626
171300,35,18.9575877711668
171400,35,18.9575881083089
171500,35,18.9575884349218
171600,35,18.957588751328
171700,35,18.9575890578396
171800,35,18.9575893547592
171900,35,18.9575896423795
172000,35,18.9575899209846
172100,35,18.9575901908494
172200,35,18.9575904522407
172300,35,18.9575907054168
172400,35,18.9575909506283
172500,35,18.9575911881181
172600,35,18.9575914181218
172700,35,18.9575919818996
172800,35,18.9575928780563
172900,35,18.9575940542573
173000,35,18.9575954587518
173100,35,18.9575970465048
173200,35,18.9575987790737
173300,35,18.9576006237885
173400,35,18.9576025529542
173500,35,18.957604543151
173600,35,18.957606574629
173700,35,18.9576086307873
173800,35,18.9576106977242
173900,35,18.95761276385
174000,35,18.9576390403878
174100,35,18.957665288999
174200,35,18.957689113087
174300,35,18.9577105166361
174400,35,18.9577297539113
174500,35,18.9577470778067
174600,35,18.9577627129761
174700,35,18.9577768561618
174800,35,18.9577896794305
174900,35,18.9578013333427
175000,35,18.9578119497417
175100,35,18.9578216441755
175200,35,18.9578305179967
175300,35,18.957838660183
175400,35,18.957846148919
175500,35,18.9578530529689
175600,35,18.9578595743839
175700,35,18.9578657654751
175800,35,18.9578716516325
175900,35,18.9578772530539
176000,35,18.9578825878616
176100,35,18.9578876726423
176200,35,18.9578925226405
176300,35,18.957897151894
176400,35,18.9579015733497
176500,35,18.9579057989659
176600,35,18.9579098398048
176700,35,18.9579137061144
176800,35,18.9579174074015
176900,35,18.957920952498
177000,35,18.9579243496203
177100,35,18.9579276064219
177200,35,18.9579307300417
177300,35,18.9579337271471
177400,35,18.9579366039727
177500,35,18.9579393663559
177600,35,18.9579420197684
177700,35,18.9579445693453
177800,35,18.9579470199112
177900,35,18.957949376004
178000,35,18.9579516418963
178100,35,18.9579538216154
178200,35,18.9579559189611
178300,35,18.957957937522
178400,35,18.9579598806906
178500,35,18.9579617516769
178600,35,18.9579636553093
178700,35,18.9579655938441
178800,35,18.9579675550622
178900,35,18.9579695267847
179000,35,18.9579714985353
179100,35,18.9579734615156
179200,35,18.9579754083979
179300,35,18.9579773331231
179400,35,18.9579792307218
179500,35,18.9579810971604
179600,35,18.9579829292063
179700,35,18.9579847243124
179800,35,18.9579864805169
179900,35,18.9579881963562
180000,35,18.9579898707907
180100,35,18.9579915031396
180200,35,18.9579930930252
180300,35,18.9579946902518
180400,35,18.9579962945912
180500,35,18.9579978990765
180600,35,18.957999496975
180700,35,18.9580010825516
180800,35,18.9580026510297
180900,35,18.9580041984715
181000,35,18.9580057216615
181100,35,18.9580072180049
181200,35,18.9580086854397
181300,35,18.9580101223596
181400,35,18.9580115275481
181500,35,18.9580129001208
181600,35,18.9580142394761
181700,35,18.9580155452521
181800,35,18.9580168172894
181900,35,18.9580180555993
182000,35,18.958019260336
182100,35,18.9580204317728
182200,34,19.2347956495166
182300,34,19.2347967716983
182400,34,19.2347978614578
182500,34,19.2347989193755
182600,34,19.234799946074
182700,34,19.2348009422088
182800,34,19.2348019084601
182900,34,19.2348028455256
183000,34,19.2348038067214
183100,34,19.2348047925546
183200,34,19.2348057963904
183300,34,19.2348068116514
183400,34,19.2348078326191
183500,34,19.234808854421
183600,34,19.2348098729307
183700,34,19.2348108846708
183800,34,19.2348118867261
183900,34,19.234812876668
184000,34,19.2348138524893
184100,34,19.2348148125466
184200,34,19.2348157555104
184300,33,19.5240782754314
184400,33,19.5240791948884
184500,33,19.5240800944481
184600,33,19.5240809736503
184700,33,19.5240818321842
184800,33,19.5240826698662
184900,33,19.5240834866214
185000,33,19.5240842824666
185100,33,19.5240850574966
185200,33,19.5240858118715
185300,33,19.5240865458062
185400,33,19.5240872595608
185500,33,19.5240879898215
185600,33,19.5240887368009
185700,33,19.5240894958667
185800,33,19.5240902624376
185900,33,19.5240910325225
186000,33,19.524091809949
186100,33,19.5240925917869
186200,33,19.524093374586
186300,33,19.524094155293
186400,33,19.5240949313082
186500,33,19.5240957004387
186600,33,19.5240964608471
186700,33,19.5240972110045
186800,33,19.5240979496492
186900,33,19.5240986757514
187000,33,19.5240993884818
187100,32,19.8268173655301
187200,32,19.8268180603057
187300,32,19.8268187399377
187400,32,19.826819404155
187500,32,19.8268200527828
187600,32,19.8268206857294
187700,32,19.8268213029734
187800,32,19.8268219045535
187900,32,19.8268224905593
188000,32,19.8268230611234
188100,32,19.8268236164146
188200,32,19.8268241566314
188300,32,19.8268246819975
188400,32,19.8268251927568
188500,32,19.8268256891697
188600,32,19.8268261715098
188700,32,19.8268266400607
188800,32,19.8268270951137
188900,32,19.8268275369657
189000,32,19.8268279659171
189100,32,19.8268283822706
189200,32,19.8268287863294
189300,32,19.8268291783963
189400,32,19.8268295587726
189500,32,19.8268299277576
189600,32,19.8268302856471
189700,32,19.8268306327339
189800,32,19.8268309693064
189900,32,19.8268312956487
190000,32,19.82683161204
190100,32,19.8268319187545
190200,32,19.8268322160611
190300,32,19.8268325042235
190400,32,19.8268327834997
190500,32,19.8268330541421
190600,32,19.8268333163974
190700,32,19.8268335705067
190800,32,19.8268338167054
190900,32,19.8268340552232
191000,32,19.8268342862843
191100,32,19.826834510107
191200,32,19.8268347269044
191300,32,19.8268349368839
191400,32,19.8268351402476
191500,32,19.8268353371924
191600,32,19.8268355279098
191700,32,19.8268357125863
191800,32,19.8268358914032
191900,32,19.826836064537
192000,32,19.8268362321594
192100,32,19.8268363944373
192200,32,19.826836551533
192300,32,19.8268367036041
192400,32,19.8268368508042
192500,32,19.826836993282
192600,32,19.8268371311825
192700,32,19.8268372646463
192800,32,19.82683739381
192900,32,19.8268375188063
193000,32,19.8268376397641
193100,32,19.8268377568087
193200,32,19.8268378700614
193300,32,19.8268379796404
193400,31,20.1440876391283
193500,31,20.1440877433412
193600,31,20.1440878441605
193700,31,20.1440879416926
193800,31,20.1440880360407
193900,31,20.1440881273051
194000,31,20.144088215583
194100,31,20.1440883009686
194200,31,20.1440883835535
194300,31,20.1440884634264
194400,31,20.1440885406733
194500,31,20.1440886153778
194600,31,20.1440887268527
194700,31,20.1440888751481
194800,31,20.1440890551759
194900,31,20.1440892618558
195000,31,20.1440894906792
195100,31,20.1440897377074
195200,31,20.1440899995096
195300,31,20.1440902731009
195400,31,20.1440905558876
195500,31,20.1440908456185
195600,31,20.144091140343
195700,31,20.1440914383735
195800,31,20.1440917382528
195900,31,20.1440920387256
196000,31,20.1440923387134
196100,30,20.4770754044406
196200,30,20.4770757057218
196300,30,20.4770760040888
196400,30,20.4770763112654
196500,30,20.477076626747
196600,30,20.477076948506
196700,30,20.477077274591
196800,30,20.4770776032931
196900,30,20.4770779331368
197000,30,20.4770782628539
197100,30,20.4770785913577
197200,30,20.4770789177203
197300,30,20.4770792411528
197400,30,20.477079560988
197500,30,20.4770798766646
197600,30,20.4770801877142
197700,30,20.4770804937494
197800,30,20.4770807944532
197900,30,20.4770810895704
198000,30,20.4770813788994
198100,30,20.4770816622851
198200,30,20.477081939613
198300,30,20.4770822108036
198400,30,20.477082475808
198500,30,20.4770827346037
198600,30,20.4770829871905
198700,30,20.4770832335882
198800,30,20.4770834738329
198900,30,20.4770837079755
199000,30,20.4770839360787
199100,30,20.4770841582157
199200,30,20.4770843744681
199300,30,20.4770845849249
199400,30,20.4770847896813
199500,30,20.4770849888369
199600,30,20.4770851824957
199700,30,20.4770853707645
199800,30,20.4770855537524
199900,30,20.4770857315705
200000,30,20.4770859043308
200100,30,20.4770860721461
200200,30,20.4770862351295
200300,30,20.4770863933938
200400,30,20.4770865470517
200500,30,20.4770866962149
200600,30,20.4770868409944
200700,30,20.4770869815
200800,30,20.4770871178403
200900,30,20.4770872501223
201000,30,20.4770873784517
201100,30,20.4770875029323
201200,30,20.4770876236664
201300,30,20.4770877407543
201400,30,20.4770878542945
201500,30,20.4770879643838
201600,30,20.4770880711169
201700,30,20.4770881745864
201800,30,20.4770882748833
201900,30,20.4770883720964
202000,30,20.4770884663125
202100,30,20.4770885576166
202200,30,20.4770886460915
202300,30,20.4770887318184
202400,30,20.4770888148762
202500,30,20.477088895342
202600,30,20.4770889732912
202700,30,20.4770890487971
202800,30,20.4770891219311
202900,30,20.4770891927632
203000,30,20.4770892613611
203100,30,20.477089327791
203200,30,20.4770893921175
203300,30,20.477089454403
203400,30,20.4770895147088
203500,30,20.4770895730943
203600,30,20.4770896296173
203700,30,20.4770896843341
203800,30,20.4770897372994
203900,30,20.4770897885663
204000,30,20.4770898381868
204100,30,20.477089886211
204200,30,20.4772005393816
204300,30,20.4770899776649
204400,30,20.4770900211884
204500,30,20.4770900633031
204600,30,20.4770901040527
204700,30,20.4770901434795
204800,30,20.4772758320183
204900,30,20.4770902185278
205000,29,20.8271513426122
205100,29,20.8271513777376
205200,29,20.8271514117148
205300,29,20.8271514445802
205400,29,20.8275606353865
205500,29,20.8271515071138
205600,29,20.827151536849
205700,29,20.8271515656062
205800,29,20.8271515934165
205900,29,20.8271516203097
206000,29,20.8278215088679
206100,29,20.8271516714617
206200,29,20.8271763173601
206300,29,20.8272009623088
206400,29,20.8272232200073
206500,29,20.8272430970764
206600,29,20.8281809767438
206700,29,20.8272767026783
206800,29,20.8272908985858
206900,29,20.8273036237114
207000,29,20.8273150482099
207100,29,20.8282926538408
207200,29,20.8273345751947
207300,29,20.8273429246354
207400,29,20.8273504715701
207500,29,20.82735730551
207600,29,20.828356509795
207700,29,20.8273691404257
207800,29,20.8273742721647
207900,29,20.8273789545836
208000,29,20.8273832575164
208100,29,20.8284913076501
208200,29,20.8273908866586
208300,29,20.8273942782003
208400,29,20.8273974242837
208500,29,20.8274003484291
208600,29,20.8286095550102
208700,29,20.8274056121445
208800,29,20.8274079868194
208900,29,20.8274102102829
209000,29,20.8274122956809
209100,29,20.8274142547586
209200,29,20.8274160980239
209300,29,20.8274178348912
209400,29,20.8274194738079
209500,29,20.8285729223855
209600,29,20.8274224873983
209700,29,20.8274238750674
209800,29,20.8274251909388
209900,29,20.8274264400486
210000,29,20.8274276269628
210100,29,20.8274414374804
210200,29,20.8274551909314
210300,29,20.8274676713222
210400,29,20.82747888413
210500,29,20.8274889586747
210600,29,20.8274980234998
210700,29,20.8275061934217
210800,29,20.827513569653
210900,29,20.8275202412928
211000,29,20.8275262867961
211100,29,20.8275317752795
211200,29,20.8275367676658
211300,29,20.8275413176852
211400,29,20.8275454727526
211500,29,20.8275492747358
211600,29,20.8275527606283
211700,29,20.8275559631389
211800,29,20.8275589112092
211900,29,20.8275616304667
212000,28,21.1962222177723
212100,28,21.196224586164
212200,28,21.1962267835073
212300,28,21.1962288259752
212400,28,21.196230727954
212500,28,21.1962325022546
212600,28,21.1962341602976
212700,28,21.1962357122766
212800,28,21.1962371673017
212900,28,21.1962385335249
213000,28,21.1962398182515
213100,28,21.1962410280372
213200,28,21.1962421687741
213300,28,21.1962432457663
213400,28,21.196244263796
213500,28,21.1962452271826
213600,28,21.1962461398343
213700,28,21.196247005293
213800,28,21.1962478267752
213900,28,21.1962486072069
214000,28,21.1962493492553
214100,28,21.1962500553561
214200,28,21.1962507277379
214300,28,21.1962513684443
214400,28,21.1962519793522
214500,28,21.1962525621893
214600,28,21.1962531185489
214700,28,21.1962536499034
214800,28,21.1962541576156
214900,28,21.1962546429496
215000,27,21.585209661731
215100,27,21.5852101138994
215200,27,21.5855886396498
215300,27,21.5852109608839
215400,27,21.5852113575773
215500,27,21.5852117375576
215600,27,21.5852121016228
215700,27,21.5856098427612
215800,27,21.5852127849637
215900,27,21.5852131056106
216000,27,21.5852134130911
216100,27,21.5852137079982
216200,27,21.585789751502
216300,27,21.5852142623053
216400,27,21.5852145227395
216500,27,21.5852147726723
216600,27,21.5852150125569
216700,27,21.5852152428239
216800,27,21.5860066671666
216900,27,21.5852156761229
217000,27,21.5852158799155
217100,27,21.5852160756142
217200,27,21.5852162635559
217300,27,21.5851725756482
217400,27,21.586128325326
217500,27,21.5852167839822
217600,27,21.5852169439689
217700,27,21.5852170976675
217800,27,21.5851820450585
217900,27,21.5861743306586
218000,27,21.5852175235378
218100,27,21.5852176545332
218200,27,21.5852177804133
218300,27,21.5851965391624
218400,27,21.5862631878088
218500,26,21.9964020884002
218600,26,21.9964021978327
218700,26,21.9964023030141
218800,26,21.9964024041132
218900,26,21.9964053346466
219000,26,21.9976251421278
219100,26,21.9964026845028
219200,26,21.9964027708267
219300,26,21.9964028538142
219400,26,21.9964029335967
219500,26,21.996405300341
219600,26,21.9976250913366
219700,26,21.9964031549492
219800,26,21.9964032231222
219900,26,21.9964032886716
220000,26,21.9964033517001
220100,26,21.9963995066407
220200,26,21.9976411139187
220300,26,21.9964035266255
220400,26,21.9964035805169
220500,26,21.9964036323421
220600,26,21.9964036821817
220700,26,21.9964091901621
220800,26,21.9977318055932
220900,26,21.9964038205429
221000,26,21.9964038631818
221100,26,21.9964039041915
221200,26,21.9964039436354
221300,26,21.9964098050379
221400,26,21.9977537534212
221500,26,21.9964041277812
221600,26,21.9964042329449
221700,26,21.9964043552802
221800,26,21.9963986178513
221900,25,22.4333702621477
222000,25,22.4320194597762
222100,25,22.4320196293401
222200,25,22.4320198052844
222300,25,22.4320199861573
222400,25,22.432012487637
222500,25,22.4333385701661
222600,25,22.432020546523
222700,25,22.4320207360362
222800,25,22.4320209256291
222900,25,22.4320213641668
223000,25,22.4333010630323
223100,25,22.4320214891759
223200,25,22.4320216737693
223300,25,22.4320218561423
223400,25,22.4320380053365
223500,25,22.4332925449506
223600,25,22.4320223874173
223700,25,22.4320225585903
223800,25,22.4320227265697
223900,25,22.432022891257
224000,25,22.4320230525768
224100,25,22.4320232104737
224200,25,22.4320233649101
224300,25,22.4320235158634
224400,25,22.4320236633245
224500,25,22.4320238072957
224600,25,22.4320239477895
224700,25,22.4320240848266
224800,25,22.4320242184353
224900,25,22.4320243486503
225000,25,22.4320244755117
225100,25,22.4320245990639
225200,25,22.4320247193555
225300,25,22.4320248364381
225400,25,22.4320249503659
225500,25,22.4320250611956
225600,25,22.4320251689851
225700,25,22.4320252737941
225800,25,22.4320253756832
225900,25,22.4320254747137
226000,25,22.4320255709472
226100,25,22.4320256644457
226200,25,22.4320257552713
226300,25,22.4320258434858
226400,25,22.4320259291509
226500,25,22.4320260123278
226600,25,22.4320260930772
226700,25,22.4320261714591
226800,25,22.4320262475329
226900,25,22.4320263213573
227000,25,22.43202639299
227100,25,22.4320264624879
227200,25,22.4320265299069
227300,25,22.4320265953021
227400,24,22.8945913376633
227500,24,22.8945914004402
227600,24,22.894591461314
227700,24,22.8945915203367
227800,24,22.894591577559
227900,24,22.894591633031
228000,24,22.8945916868015
228100,24,22.8945917389181
228200,24,22.8945917894275
228300,24,22.8945918383752
228400,24,22.8945918858058
228500,24,22.8945919317628
228600,24,22.8945919762885
228700,24,22.8945920194244
228800,24,22.8945920612107
228900,24,22.8945921016869
229000,24,22.8945921408913
229100,24,22.8945921788614
229200,24,22.8945922156335
229300,24,22.8945922512432
229400,24,22.894592285725
229500,24,22.8945923191126
229600,24,22.8945923514387
229700,24,22.8945923827353
229800,24,22.8945924130333
229900,24,22.8945924423628
230000,24,22.8945924707534
230100,24,22.8945924982334
230200,24,22.8945925248307
230300,24,22.8945925505723
230400,24,22.8945925754843
230500,24,22.8945925995923
230600,24,22.894592622921
230700,24,22.8945926454945
230800,24,22.8945926673362
230900,24,22.8945926884688
231000,24,22.8945927089144
231100,24,22.8945927286943
231200,24,22.8945927478295
231300,24,22.8945927663401
231400,24,22.8945927842456
231500,24,22.8945928015651
231600,24,22.8945928183172
231700,24,22.8945928345196
231800,24,22.8945928501897
231900,24,22.8945928653446
232000,24,22.8945928800004
232100,24,22.8945928941731
232200,24,22.8945929078781
232300,24,22.8945929211304
232400,24,22.8945929339443
232500,24,22.8945929463341
232600,24,22.8945929583132
232700,24,22.8945929698949
232800,24,22.894592981092
232900,24,22.8945929919169
233000,24,22.8945930023815
233100,24,22.8945930124976
233200,24,22.8945930222764
233300,24,22.8945930317287
233400,24,22.8945930408654
233500,24,22.8945930496965
233600,24,22.8945930582321
233700,24,22.8945930664819
233800,24,22.894593074455
233900,24,22.8945930821607
234000,23,23.3870062639111
234100,23,23.3870062712625
234200,23,23.3870062783666
234300,23,23.3870062852316
234400,23,23.3870062918653
234500,23,23.3870062982754
234600,23,23.3870063044692
234700,23,23.3870063104538
234800,23,23.3870063162363
234900,23,23.3870063218232
235000,23,23.3870063272211
235100,23,23.3870063324362
235200,23,23.3870063374746
235300,23,23.3870063423421
235400,23,23.3870063470445
235500,23,23.3870063515872
235600,23,23.3870063559756
235700,23,23.3870063602148
235800,23,23.3870063643098
235900,23,23.3870063682653
236000,23,23.3870063720862
236100,23,23.3870063757768
236200,23,23.3870063793415
236300,23,23.3870063827846
236400,23,23.3870063861102
236500,23,23.3870063893221
236600,23,23.3870063924242
236700,23,23.3870063954203
236800,23,23.3870063983138
236900,23,23.3870064011082
237000,23,23.387006403807
237100,23,23.3870064064132
237200,23,23.3870064089301
237300,23,23.3870064113607
237400,23,23.3870064137079
237500,23,23.3870064159744
237600,23,23.3870064181631
237700,23,23.3870064202766
237800,23,23.3870064223174
237900,23,23.3870064242879
238000,23,23.3870064261907
238100,23,23.3870064280279
238200,23,23.3870064298017
238300,23,23.3870064315145
238400,23,23.3870064331682
238500,23,23.3870064347648
238600,23,23.3870064363063
238700,23,23.3870064377946
238800,23,23.3870064392315
238900,23,23.3870064406187
239000,23,23.387006441958
239100,23,23.387006443251
239200,23,23.3870064444992
239300,23,23.3870064457043
239400,23,23.3870064468676
239500,23,23.3870064479906
239600,23,23.3870064490747
239700,23,23.3870064501212
239800,23,23.3870064511315
239900,23,23.3870064521067
240000,23,23.3870064530481
240100,23,23.3870064539569
240200,23,23.387006454834
240300,23,23.3870064556807
240400,23,23.3861415858487
240500,23,23.3910887626538
240600,23,23.3960399102845
240700,23,23.4008795008608
240800,23,23.4057005923583
240900,23,23.4104540724614
241000,23,23.415102596515
241100,23,23.4196515132748
241200,23,23.424104336424
241300,23,23.4284628683155
241400,23,23.4327265126486
241500,22,23.8926684850338
241600,21,24.4589310342994
241700,21,24.4564943285565
241800,21,24.453845440039
241900,20,25.0551665878635
242000,20,25.0527959552023
242100,20,25.0502629139205
242200,20,25.0477922316288
242300,20,25.0454037056384
242400,20,25.0430873830211
242500,20,25.0408656122708
242600,20,25.0387394886056
242700,20,25.0367186977384
242800,20,25.0348145977616
242900,20,25.0330205045513
243000,20,25.0313628546421
243100,20,25.0298561666049
243200,20,25.0285160139339
243300,20,25.0273618668684
243400,20,25.0264187823915
243500,20,25.025717137777
243600,20,25.0252948328421
243700,20,25.0251912775875
243800,20,25.0254633453995
243900,20,25.0262116046219
244000,19,25.6781824297095
244100,19,25.6797201969326
244200,19,25.6797201969326
244300,19,25.6797201969326
244400,19,25.6797201969326
244500,19,25.6797201969326
244600,19,25.6797201969326
244700,19,25.6797201969326
244800,19,25.6797201969326
244900,19,25.6797201969326
245000,19,25.6797201969326
245100,19,25.6797201969326
245200,19,25.6797201969326
245300,19,25.6797201969326
245400,19,25.6797201969326
245500,19,25.6797201969326
245600,19,25.6797201969326
245700,19,25.6797201969326
245800,19,25.6797201969326
245900,19,25.6797201969326
246000,19,25.6797201969326
246100,19,25.6797201969326
246200,19,25.6797201969326
246300,19,25.6797201969326
246400,19,25.6797201969326
246500,19,25.6797201969326
246600,19,25.6797201969326
246700,19,25.6797201969326
246800,19,25.6797201969326
246900,19,25.6797201969326
247000,19,25.6797201969326
247100,19,25.6797201969326
247200,19,25.6797201969326
247300,19,25.6797452390169
247400,17,27.1480731967722
247500,17,27.1480731967722
247600,17,27.1480731967722
247700,17,27.1480731967722
247800,17,27.1480731967722
247900,17,27.1481429771199
248000,17,27.1480731967722
248100,17,27.1480731967722
248200,17,27.1480731967722
248300,17,27.1480731967722
248400,17,27.1480731967722
248500,17,27.1481890815042
248600,17,27.1480731967722
248700,17,27.1480731967722
248800,17,27.1480731967722
248900,17,27.1480731967722
249000,17,27.1480731967722
249100,17,27.1482118594216
249200,17,27.1480731967723
249300,17,27.1480731967723
249400,17,27.1480731967722
249500,17,27.1480731967722
249600,17,27.1480731967722
249700,17,27.1471056579626
249800,17,27.1480731967722
249900,17,27.1480731967722
250000,17,27.1480731967722
250100,17,27.1480731967723
250200,17,27.1480731967722
250300,17,27.1470928446661
250400,17,27.1480731967722
250500,17,27.1480731967722
250600,17,27.1480731967722
250700,17,27.1480731967722
250800,17,27.1480731967722
250900,17,27.1471511528475
251000,17,27.1480731967722
251100,17,27.1480731967722
251200,17,27.1480731967722
251300,17,27.1480731967722
251400,17,27.1480731967722
251500,17,27.1472717582947
251600,17,27.1480731967722
251700,17,27.1480731967723
251800,17,27.1480731967722
251900,17,27.1480731967722
252000,17,27.1480731967722
252100,17,27.1473015956589
252200,17,27.1480731967722
252300,17,27.1480731967722
252400,17,27.1480731967722
252500,17,27.1480731967722
252600,17,27.1480731967722
252700,17,27.1474745969418
252800,17,27.1480731967722
252900,17,27.1480731967722
253000,17,27.1480731967722
253100,17,27.1480731967722
253200,17,27.1480731967723
253300,17,27.1474574252082
253400,17,27.1480731967722
253500,17,27.1480731967723
253600,17,27.1480731967722
253700,17,27.1480731967723
253800,17,27.1480757597503
253900,17,27.1475258750916
254000,17,27.1480731967722
254100,17,27.1480731967722
254200,17,27.1480731967722
254300,17,27.1480731967722
254400,17,27.1480732181841
254500,17,27.1475624200363
254600,17,27.1480731967722
254700,17,27.1480731967722
254800,17,27.1480731967722
254900,17,27.1480731967722
255000,17,27.14810831949
255100,17,27.1477305483541
255200,17,27.1480731967723
255300,17,27.1480731967722
255400,17,27.1480731967722
255500,17,27.1480731967722
255600,17,27.1481375249444
255700,17,27.1478370161673
255800,17,27.1480731967722
255900,17,27.1480731967722
256000,17,27.1480731967722
256100,17,27.1480731967722
256200,17,27.1481549138203
256300,17,27.1477940579982
256400,17,27.1480731967722
256500,17,27.1480731967722
256600,17,27.1480731967722
256700,17,27.1481748730168
256800,17,27.1479625177118
256900,17,27.1480731967722
257000,17,27.1480731967722
257100,17,27.1480731967722
257200,17,27.1480731967722
257300,17,27.1481894201632
257400,17,27.1479654702965
257500,17,27.1480731967722
257600,17,27.1480731967722
257700,17,27.1480731967722
257800,17,27.1480731967722
257900,17,27.1480731967722
258000,17,27.1481077944588
258100,17,27.147449080812
258200,17,27.1480731967723
258300,17,27.1480731967722
258400,17,27.1480731967722
258500,17,27.1480731967722
258600,17,27.1481296739374
258700,17,27.1475918887202
258800,17,27.1480731967722
258900,17,27.1480731967723
259000,17,27.1480731967722
259100,17,27.1480731967722
259200,17,27.1480731967722
259300,17,27.1480731967722
259400,17,27.147142516385
259500,17,27.1480731967722
259600,17,27.1480731967722
259700,17,27.1480731967722
259800,17,27.1480731967722
259900,17,27.1481081734272
260000,17,27.1473572686996
260100,17,27.1480731967722
260200,17,27.1480731967722
260300,17,27.1480731967722
260400,17,27.1480731967722
260500,17,27.1480731967722
260600,17,27.1480731967722
260700,17,27.1469945267395
260800,17,27.1480731967722
260900,17,27.1480731967722
261000,17,27.1480731967722
261100,17,27.1480731967722
261200,17,27.1480891293753
261300,17,27.1471572515899
261400,17,27.1480731967722
261500,17,27.1480731967722
261600,17,27.1480731967722
261700,17,27.1480731967722
261800,17,27.1480731967722
261900,17,27.1480731967722
262000,17,27.1482000029093
262100,17,27.1480731967722
262200,17,27.1480731967722
262300,17,27.1480731967722
262400,17,27.1480731967722
262500,17,27.1480759059196
262600,17,27.1482227670221
262700,17,27.1480731967722
262800,17,27.1480731967722
262900,17,27.1480731967722
263000,17,27.1480731967722
263100,17,27.1480731967722
263200,17,27.1480731967723
263300,17,27.1481846919712
263400,17,27.1480731967723
263500,17,27.1480731967722
263600,17,27.1480731967723
263700,17,27.1480731967722
263800,17,27.1480731967722
263900,17,27.1482086405368
264000,17,27.1480731967722
264100,17,27.1480731967722
264200,17,27.1480731967722
264300,17,27.1480731967722
264400,17,27.148105946543
264500,17,27.1482275475166
264600,17,27.1480731967723
264700,17,27.1480731967723
264800,17,27.1480731967723
264900,17,27.1480731967722
265000,17,27.1480731967722
265100,17,27.1480731967722
265200,17,27.1481690686016
265300,17,27.1480731967722
265400,17,27.1480731967722
265500,17,27.1480731967723
265600,17,27.1480731967722
265700,17,27.148075649969
265800,17,27.1481961355367
265900,17,27.1480731967723
266000,17,27.1480731967723
266100,17,27.1480731967722
266200,17,27.1480731967722
266300,17,27.1480731967722
266400,17,27.1480731967722
266500,17,27.1481540238044
266600,17,27.1480731967722
266700,17,27.1480731967722
266800,17,27.1480731967723
266900,17,27.1480731967723
267000,17,27.1480731967722
267100,17,27.1481832677902
267200,17,27.1480731967722
267300,17,27.1480731967723
267400,17,27.1480731967722
267500,17,27.1480731967722
267600,17,27.1481029745188
267700,17,27.1482012999248
267800,17,27.1480731967722
267900,17,27.1480731967722
268000,17,27.1480731967722
268100,17,27.1480731967722
268200,17,27.1480731967722
268300,17,27.1480731967722
268400,17,27.1481300188967
268500,17,27.1480731967722
268600,16,27.9835933305729
268700,16,27.9835933305729
268800,16,27.9835933305729
268900,16,27.9835933305729
269000,16,27.9835933305729
269100,16,27.9835933305729
269200,16,27.9835933305729
269300,16,27.9835933305729
269400,16,27.9835933305729
269500,16,27.9835933305729
269600,16,27.9835933305729
269700,16,27.9835933305729
269800,16,27.9835933305729
269900,16,27.9835933305729
270000,16,27.9835933305729
270100,16,27.9835933305729
270200,16,27.9835933305729
270300,16,27.9835933305729
270400,16,27.9835933305729
270500,16,27.9835933305729
270600,16,27.9835933305729
270700,16,27.9835933305729
270800,16,27.9835933305729
270900,16,27.9835933305729
271000,16,27.9835933305729
271100,16,27.9835933305729
271200,16,27.9835933305729
271300,16,27.9835933305729
271400,16,27.9835933305729
271500,16,27.9835933305729
271600,16,27.9835933305729
271700,16,27.9835933305729
271800,16,27.9835933305729
271900,16,27.9835933305729
272000,16,27.9835933305729
272100,16,27.9835933305729
272200,16,27.9835933305729
272300,16,27.9835933305729
272400,16,27.9835933305729
272500,16,27.9835933305729
272600,16,27.9835933305729
272700,16,27.9835933305729
272800,16,27.9835933305729
272900,16,27.9835933305729
273000,16,27.9835933305729
273100,16,27.9835933305729
273200,16,27.9835933305729
273300,16,27.9835933305729
273400,16,27.9835933305729
273500,16,27.9835933305729
273600,16,27.9835933305729
273700,16,27.9835933305729
273800,16,27.9835933305729
273900,16,27.9835933305729
274000,16,27.9835933305729
274100,16,27.9835933305729
274200,16,27.9835933305729
274300,16,27.9835933305729
274400,16,27.9835933305729
274500,16,27.9835933305729
274600,16,27.9835933305729
274700,16,27.9835933305729
274800,16,27.9835933305729
274900,16,27.9835933305729
275000,16,27.9835933305729
275100,16,27.9835933305729
275200,16,27.9835933305729
275300,16,27.9835933305729
275400,16,27.9835933305729
275500,16,27.9835933305729
275600,16,27.9835933305729
275700,16,27.9835933305729
275800,16,27.9835933305729
275900,16,27.9835933305729
276000,16,27.9835933305729
276100,16,27.9835933305729
276200,16,27.9835933305729
276300,16,27.9835933305729
276400,16,27.9835933305729
276500,16,27.9835933305729
276600,16,27.9835933305729
276700,16,27.9835933305729
276800,16,27.9835933305729
276900,16,27.9835933305729
277000,16,27.9835933305729
277100,16,27.9835933305729
277200,16,27.9835933305729
277300,16,27.9835933305729
277400,16,27.9835933305729
277500,16,27.9835933305729
277600,16,27.9835933305729
277700,16,27.9835933305729
277800,16,27.9835933305729
277900,16,27.9835933305729
278000,16,27.9835933305729
278100,16,27.9835933305729
278200,16,27.9835933305729
278300,16,27.9835933305729
278400,16,27.9835933305729
278500,16,27.9835933305729
278600,16,27.9835933305729
278700,16,27.9835933305729
278800,16,27.9835933305729
278900,16,27.9835933305729
279000,16,27.9835933305729
279100,16,27.9835933305729
279200,16,27.9835933305729
279300,16,27.9835933305729
279400,16,27.9835933305729
279500,16,27.9835933305729
279600,16,27.9835933305729
279700,16,27.9835933305729
279800,16,27.9835933305729
279900,16,27.9835933305729
280000,16,27.9835933305729
280100,16,27.9835933305729
280200,16,27.9835933305729
280300,16,27.9835933305729
280400,16,27.9835933305729
280500,16,27.9835933305729
280600,16,27.9835933305729
280700,16,27.9835933305729
280800,16,27.9835933305729
280900,16,27.9835933305729
281000,16,27.9835933305729
281100,16,27.9835933305729
281200,16,27.9835933305729
281300,16,27.9835933305729
281400,16,27.9835933305729
281500,16,27.9835933305729
281600,16,27.9835933305729
281700,16,27.9835933305729
281800,16,27.9835933305729
281900,16,27.9835933305729
282000,16,27.9835933305729
282100,16,27.9835933305729
282200,16,27.9835933305729
282300,16,27.9835933305729
282400,16,27.9835933305729
282500,16,27.9835933305729
282600,16,27.9835933305729
282700,16,27.9835933305729
282800,16,27.9835933305729
282900,16,27.9835933305729
283000,16,27.9835933305729
283100,16,27.9835933305729
283200,16,27.9835933305729
283300,16,27.9835933305729
283400,16,27.9835933305729
283500,16,27.9835933305729
283600,16,27.9835933305729
283700,16,27.9835933305729
283800,16,27.9835933305729
283900,16,27.9835933305729
284000,16,27.9835933305729
284100,16,27.9835933305729
284200,16,27.9835933305729
284300,16,27.9835933305729
284400,16,27.9835933305729
284500,16,27.9835933305729
284600,16,27.9835933305729
284700,16,27.9835933305729
284800,16,27.9835933305729
284900,16,27.9835933305729
285000,16,27.9835933305729
285100,16,27.9835933305729
285200,16,27.9835933305729
285300,16,27.9835933305729
285400,16,27.9835933305729
285500,16,27.9835933305729
285600,16,27.9835933305729
285700,16,27.9835933305729
285800,16,27.9835933305729
285900,16,27.9835933305729
286000,16,27.9835933305729
286100,16,27.9835933305729
286200,16,27.9835933305729
286300,16,27.9835933305729
286400,16,27.9835933305729
286500,16,27.9835933305729
286600,16,27.9835933305729
286700,16,27.9835933305729
286800,16,27.9835933305729
286900,16,27.9835933305729
287000,16,27.9835933305729
287100,16,27.9835933305729
287200,16,27.9835933305729
287300,16,27.9835933305729
287400,16,27.9835933305729
287500,16,27.9835933305729
287600,16,27.9835933305729
287700,16,27.9835933305729
287800,16,27.9835933305729
287900,16,27.9835933305729
288000,16,27.9835933305729
288100,16,27.9835933305729
288200,16,27.9835933305729
288300,16,27.9835933305729
288400,16,27.9835933305729
288500,16,27.9835933305729
288600,16,27.9835933305729
288700,16,27.9835933305729
288800,16,27.9835933305729
288900,16,27.9835933305729
289000,16,27.9835933305729
289100,16,27.9835933305729
289200,16,27.9835933305729
289300,16,27.9835933305729
289400,16,27.9835933305729
289500,16,27.9835933305729
289600,16,27.9835933305729
289700,16,27.9835933305729
289800,16,27.9835933305729
289900,16,27.9835933305729
290000,16,27.9835933305729
290100,16,27.9835933305729
290200,16,27.9835933305729
290300,16,27.9835933305729
290400,16,27.9835933305729
290500,16,27.9835933305729
290600,16,27.9835933305729
290700,16,27.9835933305729
290800,16,27.9835933305729
290900,16,27.9835933305729
291000,16,27.9835933305729
291100,16,27.9835933305729
291200,16,27.9835933305729
291300,16,27.9835933305729
291400,16,27.9835933305729
291500,16,27.9835933305729
291600,16,27.9835933305729
291700,15,28.90133091636
291800,15,28.90133091636
291900,15,28.90133091636
292000,15,28.90133091636
292100,15,28.90133091636
292200,15,28.90133091636
292300,15,28.90133091636
292400,15,28.90133091636
292500,15,28.90133091636
292600,15,28.90133091636
292700,15,28.90133091636
292800,15,28.90133091636
292900,15,28.90133091636
293000,15,28.90133091636
293100,15,28.90133091636
293200,15,28.90133091636
293300,15,28.90133091636
293400,15,28.90133091636
293500,15,28.90133091636
293600,15,28.90133091636
293700,15,28.90133091636
293800,15,28.90133091636
293900,15,28.90133091636
294000,15,28.90133091636
294100,15,28.90133091636
294200,15,28.90133091636
294300,15,28.90133091636
294400,15,28.90133091636
294500,15,28.90133091636
294600,15,28.90133091636
294700,15,28.90133091636
294800,15,28.90133091636
294900,15,28.90133091636
295000,15,28.90133091636
295100,15,28.90133091636
295200,15,28.90133091636
295300,15,28.90133091636
295400,15,28.90133091636
295500,15,28.90133091636
295600,15,28.90133091636
295700,15,28.90133091636
295800,15,28.90133091636
295900,15,28.90133091636
296000,15,28.90133091636
296100,15,28.90133091636
296200,15,28.90133091636
296300,15,28.90133091636
296400,15,28.90133091636
296500,15,28.90133091636
296600,15,28.90133091636
296700,15,28.90133091636
296800,15,28.90133091636
296900,15,28.90133091636
297000,15,28.90133091636
297100,15,28.90133091636
297200,15,28.90133091636
297300,15,28.90133091636
297400,15,28.90133091636
297500,15,28.90133091636
297600,15,28.90133091636
297700,15,28.90133091636
297800,15,28.90133091636
297900,15,28.90133091636
298000,15,28.90133091636
298100,15,28.90133091636
298200,15,28.90133091636
298300,15,28.90133091636
298400,15,28.90133091636
298500,15,28.90133091636
298600,15,28.90133091636
298700,15,28.90133091636
298800,15,28.90133091636
298900,15,28.90133091636
299000,15,28.90133091636
299100,15,28.90133091636
299200,15,28.90133091636
299300,15,28.90133091636
299400,15,28.90133091636
299500,15,28.90133091636
299600,15,28.90133091636
299700,15,28.90133091636
299800,15,28.90133091636
299900,15,28.90133091636
300000,15,28.90133091636
300100,15,28.90133091636
300200,15,28.90133091636
300300,15,28.90133091636
300400,15,28.90133091636
300500,15,28.90133091636
300600,15,28.90133091636
300700,15,28.90133091636
300800,15,28.90133091636
300900,15,28.90133091636
301000,15,28.90133091636
301100,15,28.90133091636
301200,15,28.90133091636
301300,15,28.90133091636
301400,15,28.90133091636
301500,15,28.90133091636
301600,15,28.90133091636
301700,15,28.90133091636
301800,15,28.90133091636
301900,15,28.90133091636
302000,15,28.90133091636
302100,15,28.90133091636
302200,15,28.90133091636
302300,15,28.90133091636
302400,15,28.90133091636
302500,15,28.90133091636
302600,15,28.90133091636
302700,15,28.90133091636
302800,15,28.90133091636
302900,15,28.90133091636
303000,15,28.90133091636
303100,15,28.90133091636
303200,15,28.90133091636
303300,15,28.90133091636
303400,15,28.90133091636
303500,15,28.90133091636
303600,15,28.90133091636
303700,15,28.90133091636
303800,15,28.90133091636
303900,15,28.90133091636
304000,15,28.90133091636
304100,15,28.90133091636
304200,15,28.90133091636
304300,15,28.90133091636
304400,15,28.90133091636
304500,15,28.90133091636
304600,15,28.90133091636
304700,15,28.90133091636
304800,15,28.90133091636
304900,15,28.90133091636
305000,15,28.90133091636
305100,15,28.90133091636
305200,15,28.90133091636
305300,15,28.90133091636
305400,15,28.90133091636
305500,15,28.90133091636
305600,15,28.90133091636
305700,15,28.90133091636
305800,15,28.90133091636
305900,15,28.90133091636
306000,15,28.90133091636
306100,15,28.90133091636
306200,15,28.90133091636
306300,15,28.90133091636
306400,15,28.90133091636
306500,15,28.90133091636
306600,15,28.90133091636
306700,15,28.90133091636
306800,15,28.90133091636
306900,15,28.90133091636
307000,15,28.90133091636
307100,15,28.90133091636
307200,15,28.90133091636
307300,15,28.90133091636
307400,15,28.90133091636
307500,15,28.90133091636
307600,15,28.90133091636
307700,15,28.90133091636
307800,15,28.90133091636
307900,15,28.90133091636
308000,15,28.90133091636
308100,15,28.90133091636
308200,15,28.90133091636
308300,15,28.90133091636
308400,15,28.90133091636
308500,15,28.90133091636
308600,15,28.90133091636
308700,15,28.90133091636
308800,15,28.90133091636
308900,15,28.90133091636
309000,15,28.90133091636
309100,15,28.90133091636
309200,15,28.90133091636
309300,15,28.90133091636
309400,15,28.90133091636
309500,15,28.90133091636
309600,15,28.90133091636
309700,15,28.90133091636
309800,15,28.90133091636
309900,15,28.90133091636
310000,15,28.90133091636
310100,15,28.90133091636
310200,15,28.90133091636
310300,15,28.90133091636
310400,15,28.90133091636
310500,15,28.90133091636
310600,15,28.90133091636
310700,15,28.90133091636
310800,15,28.90133091636
310900,15,28.90133091636
311000,15,28.90133091636
311100,15,28.90133091636
311200,15,28.90133091636
311300,15,28.90133091636
311400,15,28.90133091636
311500,15,28.90133091636
311600,15,28.90133091636
311700,15,28.90133091636
311800,15,28.90133091636
311900,15,28.90133091636
312000,15,28.90133091636
312100,15,28.90133091636
312200,15,28.90133091636
312300,15,28.90133091636
312400,15,28.90133091636
312500,15,28.90133091636
312600,15,28.90133091636
312700,15,28.90133091636
312800,15,28.90133091636
312900,15,28.90133091636
313000,15,28.90133091636
313100,15,28.90133091636
313200,15,28.90133091636
313300,15,28.90133091636
313400,15,28.90133091636
313500,15,28.90133091636
313600,15,28.90133091636
313700,15,28.90133091636
313800,15,28.90133091636
313900,15,28.90133091636
314000,15,28.90133091636
314100,15,28.90133091636
314200,15,28.90133091636
314300,15,28.90133091636
314400,15,28.90133091636
314500,15,28.90133091636
314600,15,28.90133091636
314700,15,28.90133091636
314800,15,28.90133091636
314900,15,28.90133091636
315000,15,28.90133091636
315100,15,28.90133091636
315200,15,28.90133091636
315300,15,28.90133091636
315400,15,28.90133091636
315500,15,28.90133091636
315600,15,28.90133091636
315700,15,28.90133091636
315800,15,28.90133091636
315900,15,28.90133091636
316000,15,28.90133091636
316100,15,28.90133091636
316200,15,28.90133091636
316300,15,28.90133091636
316400,15,28.90133091636
316500,15,28.90133091636
316600,15,28.90133091636
316700,15,28.90133091636
316800,15,28.90133091636
316900,15,28.90133091636
317000,15,28.90133091636
317100,15,28.90133091636
317200,15,28.90133091636
317300,15,28.90133091636
317400,15,28.90133091636
317500,15,28.90133091636
317600,15,28.90133091636
317700,15,28.90133091636
317800,15,28.90133091636
317900,15,28.90133091636
318000,15,28.90133091636
318100,15,28.90133091636
318200,15,28.90133091636
318300,15,28.90133091636
318400,15,28.90133091636
318500,15,28.90133091636
318600,15,28.90133091636
318700,15,28.90133091636
318800,15,28.90133091636
318900,15,28.90133091636
319000,15,28.90133091636
319100,15,28.90133091636
319200,15,28.90133091636
319300,15,28.90133091636
319400,15,28.90133091636
319500,15,28.90133091636
319600,15,28.90133091636
319700,15,28.90133091636
319800,15,28.90133091636
319900,15,28.90133091636
320000,15,28.90133091636
320100,15,28.90133091636
320200,15,28.90133091636
320300,15,28.90133091636
320400,15,28.90133091636
320500,15,28.90133091636
320600,15,28.90133091636
320700,15,28.90133091636
320800,15,28.90133091636
320900,15,28.90133091636
321000,15,28.90133091636
321100,15,28.90133091636
321200,15,28.90133091636
321300,15,28.90133091636
321400,15,28.90133091636
321500,15,28.90133091636
321600,15,28.90133091636
321700,15,28.90133091636
321800,15,28.90133091636
321900,15,28.90133091636
322000,15,28.90133091636
322100,15,28.90133091636
322200,15,28.90133091636
322300,15,28.90133091636
322400,15,28.90133091636
322500,15,28.90133091636
322600,15,28.90133091636
322700,15,28.90133091636
322800,15,28.90133091636
322900,15,28.90133091636
323000,15,28.90133091636
323100,15,28.90133091636
323200,15,28.90133091636
323300,15,28.90133091636
323400,15,28.90133091636
323500,15,28.90133091636
323600,15,28.90133091636
323700,15,28.90133091636
323800,15,28.90133091636
323900,15,28.90133091636
324000,15,28.90133091636
324100,15,28.90133091636
324200,15,28.90133091636
324300,15,28.90133091636
324400,15,28.90133091636
324500,15,28.90133091636
324600,15,28.90133091636
324700,15,28.90133091636
324800,15,28.90133091636
324900,15,28.90133091636
325000,15,28.90133091636
325100,15,28.90133091636
325200,15,28.90133091636
325300,15,28.90133091636
325400,15,28.90133091636
325500,15,28.90133091636
325600,15,28.90133091636
325700,15,28.90133091636
325800,15,28.90133091636
325900,15,28.90133091636
326000,15,28.90133091636
326100,15,28.90133091636
326200,15,28.90133091636
326300,15,28.90133091636
326400,15,28.90133091636
326500,15,28.90133091636
326600,15,28.90133091636
326700,15,28.90133091636
326800,15,28.90133091636
326900,15,28.90133091636
327000,15,28.90133091636
327100,15,28.90133091636
327200,15,28.90133091636
327300,15,28.90133091636
327400,15,28.90133091636
327500,15,28.90133091636
327600,15,28.90133091636
327700,15,28.90133091636
327800,15,28.90133091636
327900,15,28.90133091636
328000,15,28.90133091636
328100,15,28.90133091636
328200,15,28.90133091636
328300,15,28.90133091636
328400,15,28.90133091636
328500,15,28.90133091636
328600,15,28.90133091636
328700,15,28.90133091636
328800,15,28.90133091636
328900,15,28.90133091636
329000,15,28.90133091636
329100,15,28.90133091636
329200,15,28.90133091636
329300,15,28.90133091636
329400,15,28.90133091636
329500,15,28.90133091636
329600,15,28.90133091636
329700,15,28.90133091636
329800,15,28.90133091636
329900,15,28.90133091636
330000,15,28.90133091636
330100,15,28.90133091636
330200,15,28.90133091636
330300,15,28.90133091636
330400,15,28.90133091636
330500,15,28.90133091636
330600,15,28.90133091636
330700,15,28.90133091636
330800,15,28.90133091636
330900,15,28.90133091636
331000,15,28.90133091636
331100,15,28.90133091636
331200,15,28.90133091636
331300,15,28.90133091636
331400,15,28.90133091636
331500,15,28.90133091636
331600,15,28.90133091636
331700,15,28.90133091636
331800,15,28.90133091636
331900,15,28.90133091636
332000,15,28.90133091636
332100,15,28.90133091636
332200,15,28.90133091636
332300,15,28.90133091636
332400,15,28.90133091636
332500,15,28.90133091636
332600,15,28.90133091636
332700,15,28.90133091636
332800,15,28.90133091636
332900,15,28.90133091636
333000,15,28.90133091636
333100,15,28.90133091636
333200,15,28.90133091636
333300,15,28.90133091636
333400,15,28.90133091636
333500,15,28.90133091636
333600,15,28.90133091636
333700,15,28.90133091636
333800,15,28.90133091636
333900,15,28.90133091636
334000,15,28.90133091636
334100,15,28.90133091636
334200,15,28.90133091636
334300,15,28.90133091636
334400,15,28.90133091636
334500,15,28.90133091636
334600,15,28.90133091636
334700,15,28.90133091636
334800,15,28.90133091636
334900,15,28.90133091636
335000,15,28.90133091636
335100,15,28.90133091636
335200,15,28.90133091636
335300,15,28.90133091636
335400,15,28.90133091636
335500,15,28.90133091636
335600,15,28.90133091636
335700,15,28.90133091636
335800,15,28.90133091636
335900,15,28.90133091636
336000,15,28.90133091636
336100,15,28.90133091636
336200,15,28.90133091636
336300,15,28.90133091636
336400,15,28.90133091636
336500,15,28.90133091636
336600,15,28.90133091636
336700,15,28.90133091636
336800,15,28.90133091636
336900,15,28.90133091636
337000,15,28.90133091636
337100,15,28.90133091636
337200,15,28.90133091636
337300,15,28.90133091636
337400,15,28.90133091636
337500,15,28.90133091636
337600,15,28.90133091636
337700,15,28.90133091636
337800,15,28.90133091636
337900,15,28.90133091636
338000,15,28.90133091636
338100,15,28.90133091636
338200,15,28.90133091636
338300,15,28.90133091636
338400,15,28.90133091636
338500,15,28.90133091636
338600,15,28.90133091636
338700,15,28.90133091636
338800,15,28.90133091636
338900,15,28.90133091636
339000,15,28.90133091636
339100,15,28.90133091636
339200,15,28.90133091636
339300,15,28.90133091636
339400,15,28.90133091636
339500,15,28.90133091636
339600,15,28.90133091636
339700,15,28.90133091636
339800,15,28.90133091636
339900,15,28.90133091636
340000,15,28.90133091636
340100,15,28.90133091636
340200,15,28.90133091636
340300,15,28.90133091636
340400,15,28.90133091636
340500,15,28.90133091636
340600,15,28.90133091636
340700,15,28.90133091636
340800,15,28.90133091636
340900,15,28.90133091636
341000,15,28.90133091636
341100,15,28.90133091636
341200,15,28.90133091636
341300,15,28.90133091636
341400,15,28.90133091636
341500,15,28.90133091636
341600,15,28.90133091636
341700,15,28.90133091636
341800,15,28.90133091636
341900,15,28.90133091636
342000,15,28.90133091636
342100,15,28.90133091636
342200,15,28.90133091636
342300,15,28.90133091636
342400,15,28.90133091636
342500,15,28.90133091636
342600,15,28.90133091636
342700,15,28.90133091636
342800,15,28.90133091636
342900,15,28.90133091636
343000,15,28.90133091636
343100,15,28.90133091636
343200,15,28.90133091636
343300,15,28.90133091636
343400,15,28.90133091636
343500,15,28.90133091636
343600,15,28.90133091636
343700,15,28.90133091636
343800,15,28.90133091636
343900,15,28.90133091636
344000,15,28.90133091636
344100,15,28.90133091636
344200,15,28.90133091636
344300,15,28.90133091636
344400,15,28.90133091636
344500,15,28.90133091636
344600,15,28.90133091636
344700,15,28.90133091636
344800,15,28.90133091636
344900,15,28.90133091636
345000,15,28.90133091636
345100,15,28.90133091636
345200,15,28.90133091636
345300,15,28.90133091636
345400,15,28.90133091636
345500,15,28.90133091636
345600,15,28.90133091636
345700,15,28.90133091636
345800,15,28.90133091636
345900,15,28.90133091636
346000,15,28.90133091636
346100,15,28.90133091636
346200,15,28.90133091636
346300,15,28.90133091636
346400,15,28.90133091636
346500,15,28.90133091636
346600,15,28.90133091636
346700,15,28.90133091636
346800,15,28.90133091636
346900,15,28.90133091636
347000,15,28.90133091636
347100,15,28.90133091636
347200,15,28.90133091636
347300,15,28.90133091636
347400,15,28.90133091636
347500,15,28.90133091636
347600,15,28.90133091636
347700,15,28.90133091636
347800,15,28.90133091636
347900,15,28.90133091636
348000,15,28.90133091636
348100,15,28.90133091636
348200,15,28.90133091636
348300,15,28.90133091636
348400,15,28.90133091636
348500,15,28.90133091636
348600,15,28.90133091636
348700,15,28.90133091636
348800,15,28.90133091636
348900,15,28.90133091636
349000,15,28.90133091636
349100,15,28.90133091636
349200,15,28.90133091636
349300,15,28.90133091636
349400,15,28.90133091636
349500,15,28.90133091636
349600,15,28.90133091636
349700,15,28.90133091636
349800,15,28.90133091636
349900,15,28.90133091636
350000,15,28.90133091636
350100,15,28.90133091636
350200,15,28.90133091636
350300,15,28.90133091636
350400,15,28.90133091636
350500,15,28.90133091636
350600,15,28.90133091636
350700,14,29.9157196268046
350800,14,29.9157196268046
350900,14,29.9157196268046
351000,14,29.9157196268046
351100,14,29.9157196268046
351200,14,29.9157196268046
351300,14,29.9157196268046
351400,14,29.9157196268046
351500,14,29.9157196268046
351600,14,29.9157196268046
351700,14,29.9157196268046
351800,14,29.9157196268046
351900,14,29.9157196268046
352000,14,29.9157196268046
352100,14,29.9157196268046
352200,14,29.9157196268046
352300,14,29.9157196268046
352400,14,29.9157196268046
352500,14,29.9157196268046
352600,14,29.9157196268046
352700,14,29.9157196268046
352800,14,29.9157196268046
352900,14,29.9157196268046
353000,14,29.9157196268046
353100,14,29.9157196268046
353200,14,29.9157196268046
353300,14,29.9157196268046
353400,14,29.9157196268046
353500,14,29.9157196268046
353600,14,29.9157196268046
353700,14,29.9157196268046
353800,14,29.9157196268046
353900,14,29.9157196268046
354000,14,29.9157196268046
354100,14,29.9157196268046
354200,14,29.9157196268046
354300,14,29.9157196268046
354400,14,29.9157196268046
354500,14,29.9157196268046
354600,14,29.9157196268046
354700,14,29.9157196268046
354800,14,29.9157196268046
354900,14,29.9157196268046
355000,14,29.9157196268046
355100,14,29.9157196268046
355200,14,29.9157196268046
355300,14,29.9157196268046
355400,14,29.9157196268046
355500,14,29.9157196268046
355600,14,29.9157196268046
355700,14,29.9157196268046
355800,14,29.9157196268046
355900,14,29.9157196268046
356000,14,29.9157196268046
356100,14,29.9157196268046
356200,14,29.9157196268046
356300,14,29.9157196268046
356400,14,29.9157196268046
356500,14,29.9157196268046
356600,14,29.9157196268046
356700,14,29.9157196268046
356800,14,29.9157196268046
356900,14,29.9157196268046
357000,14,29.9157196268046
357100,14,29.9157196268046
357200,14,29.9157196268046
357300,14,29.9157196268046
357400,14,29.9157196268046
357500,14,29.9157196268046
357600,14,29.9157196268046
357700,14,29.9157196268046
357800,14,29.9157196268046
357900,14,29.9157196268046
358000,14,29.9157196268046
358100,14,29.9157196268046
358200,14,29.9157196268046
358300,14,29.9157196268046
358400,14,29.9157196268046
358500,14,29.9157196268046
358600,14,29.9157196268046
358700,14,29.9157196268046
358800,14,29.9157196268046
358900,14,29.9157196268046
359000,14,29.9157196268046
359100,14,29.9157196268046
359200,14,29.9157196268046
359300,14,29.9157196268046
359400,14,29.9157196268046
359500,14,29.9157196268046
359600,14,29.9157196268046
359700,14,29.9157196268046
359800,14,29.9157196268046
359900,14,29.9157196268046
360000,14,29.9157196268046
360100,14,29.9157196268046
360200,14,29.9157196268046
360300,14,29.9157196268046
360400,14,29.9157196268046
360500,14,29.9157196268046
360600,14,29.9157196268046
360700,14,29.9157196268046
360800,14,29.9157196268046
360900,14,29.9157196268046
361000,14,29.9157196268046
361100,14,29.9157196268046
361200,14,29.9157196268046
361300,14,29.9157196268046
361400,14,29.9157196268046
361500,14,29.9157196268046
361600,14,29.9157196268046
361700,14,29.9157196268046
361800,14,29.9157196268046
361900,14,29.9157196268046
362000,14,29.9157196268046
362100,14,29.9157196268046
362200,14,29.9157196268046
362300,14,29.9157196268046
362400,14,29.9157196268046
362500,14,29.9157196268046
362600,14,29.9157196268046
362700,14,29.9157196268046
362800,14,29.9157196268046
362900,14,29.9157196268046
363000,14,29.9157196268046
363100,14,29.9157196268046
363200,14,29.9157196268046
363300,14,29.9157196268046
363400,14,29.9157196268046
363500,14,29.9157196268046
363600,14,29.9157196268046
363700,14,29.9157196268046
363800,14,29.9157196268046
363900,14,29.9157196268046
364000,14,29.9157196268046
364100,14,29.9157196268046
364200,14,29.9157196268046
364300,14,29.9157196268046
364400,14,29.9157196268046
364500,14,29.9157196268046
364600,14,29.9157196268046
364700,14,29.9157196268046
364800,14,29.9157196268046
364900,14,29.9157196268046
365000,14,29.9157196268046
365100,14,29.9157196268046
365200,14,29.9157196268046
365300,14,29.9157196268046
365400,14,29.9157196268046
365500,14,29.9157196268046
365600,14,29.9157196268046
365700,14,29.9157196268046
365800,14,29.9157196268046
365900,14,29.9157196268046
366000,14,29.9157196268046
366100,14,29.9157196268046
366200,14,29.9157196268046
366300,14,29.9157196268046
366400,14,29.9157196268046
366500,14,29.9157196268046
366600,14,29.9157196268046
366700,14,29.9157196268046
366800,14,29.9157196268046
366900,14,29.9157196268046
367000,14,29.9157196268046
367100,14,29.9157196268046
367200,14,29.9157196268046
367300,14,29.9157196268046
367400,14,29.9157196268046
367500,14,29.9157196268046
367600,14,29.9157196268046
367700,14,29.9157196268046
367800,14,29.9157196268046
367900,14,29.9157196268046
368000,14,29.9157196268046
368100,14,29.9157196268046
368200,14,29.9157196268046
368300,14,29.9157196268046
368400,14,29.9157196268046
368500,14,29.9157196268046
368600,14,29.9157196268046
368700,14,29.9157196268046
368800,14,29.9157196268046
368900,14,29.9157196268046
369000,14,29.9157196268046
369100,14,29.9157196268046
369200,14,29.9157196268046
369300,14,29.9157196268046
369400,14,29.9157196268046
369500,14,29.9157196268046
369600,14,29.9157196268046
369700,14,29.9157196268046
369800,14,29.9157196268046
369900,14,29.9157196268046
370000,14,29.9157196268046
370100,14,29.9157196268046
370200,14,29.9157196268046
370300,14,29.9157196268046
370400,14,29.9157196268046
370500,14,29.9157196268046
370600,14,29.9157196268046
370700,14,29.9157196268046
370800,14,29.9157196268046
370900,14,29.9157196268046
371000,14,29.9157196268046
371100,14,29.9157196268046
371200,14,29.9157196268046
371300,14,29.9157196268046
371400,14,29.9157196268046
371500,14,29.9157196268046
371600,14,29.9157196268046
371700,14,29.9157196268046
371800,14,29.9157196268046
371900,14,29.9157196268046
372000,14,29.9157196268046
372100,14,29.9157196268046
372200,14,29.9157196268046
372300,14,29.9157196268046
372400,14,29.9157196268046
372500,14,29.9157196268046
372600,14,29.9157196268046
372700,14,29.9157196268046
372800,14,29.9157196268046
372900,14,29.9157196268046
373000,14,29.9157196268046
373100,14,29.9157196268046
373200,14,29.9157196268046
373300,14,29.9157196268046
373400,14,29.9157196268046
373500,14,29.9157196268046
373600,14,29.9157196268046
373700,14,29.9157196268046
373800,14,29.9157196268046
373900,14,29.9157196268046
374000,14,29.9157196268046
374100,14,29.9157196268046
374200,14,29.9157196268046
374300,14,29.9157196268046
374400,14,29.9157196268046
374500,14,29.9157196268046
374600,14,29.9157196268046
374700,14,29.9157196268046
374800,14,29.9157196268046
374900,14,29.9157196268046
375000,14,29.9157196268046
375100,14,29.9157196268046
375200,14,29.9157196268046
375300,14,29.9157196268046
375400,14,29.9157196268046
375500,14,29.9157196268046
375600,14,29.9157196268046
375700,14,29.9157196268046
375800,14,29.9157196268046
375900,14,29.9157196268046
376000,14,29.9157196268046
376100,14,29.9157196268046
376200,14,29.9157196268046
376300,14,29.9157196268046
376400,14,29.9157196268046
376500,14,29.9157196268046
376600,14,29.9157196268046
376700,14,29.9157196268046
376800,14,29.9157196268046
376900,14,29.9157196268046
377000,14,29.9157196268046
377100,14,29.9157196268046
377200,14,29.9157196268046
377300,14,29.9157196268046
377400,14,29.9157196268046
377500,14,29.9157196268046
377600,14,29.9157196268046
377700,14,29.9157196268046
377800,14,29.9157196268046
377900,14,29.9157196268046
378000,14,29.9157196268046
378100,14,29.9157196268046
378200,14,29.9157196268046
378300,14,29.9157196268046
378400,14,29.9157196268046
378500,14,29.9157196268046
378600,14,29.9157196268046
378700,14,29.9157196268046
378800,14,29.9157196268046
378900,14,29.9157196268046
379000,14,29.9157196268046
379100,14,29.9157196268046
379200,14,29.9157196268046
379300,14,29.9157196268046
379400,14,29.9157196268046
379500,14,29.9157196268046
379600,14,29.9157196268046
379700,14,29.9157196268046
379800,14,29.9157196268046
379900,14,29.9157196268046
380000,14,29.9157196268046
380100,14,29.9157196268046
380200,14,29.9157196268046
380300,14,29.9157196268046
380400,14,29.9157196268046
380500,14,29.9157196268046
380600,14,29.9157196268046
380700,14,29.9157196268046
380800,14,29.9157196268046
380900,14,29.9157196268046
381000,14,29.9157196268046
381100,14,29.9157196268046
381200,14,29.9157196268046
381300,14,29.9157196268046
381400,14,29.9157196268046
381500,14,29.9157196268046
381600,14,29.9157196268046
381700,14,29.9157196268046
381800,14,29.9157196268046
381900,14,29.9157196268046
382000,14,29.9157196268046
382100,14,29.9157196268046
382200,14,29.9157196268046
382300,14,29.9157196268046
382400,14,29.9157196268046
382500,14,29.9157196268046
382600,14,29.9157196268046
382700,14,29.9157196268046
382800,14,29.9157196268046
382900,14,29.9157196268046
383000,14,29.9157196268046
383100,14,29.9157196268046
383200,14,29.9157196268046
383300,14,29.9157196268046
383400,14,29.9157196268046
383500,14,29.9157196268046
383600,14,29.9157196268046
383700,14,29.9157196268046
383800,14,29.9157196268046
383900,14,29.9157196268046
384000,14,29.9157196268046
384100,14,29.9157196268046
384200,14,29.9157196268046
384300,14,29.9157196268046
384400,14,29.9157196268046
384500,14,29.9157196268046
384600,14,29.9157196268046
384700,14,29.9157196268046
384800,14,29.9157196268046
384900,14,29.9157196268046
385000,14,29.9157196268046
385100,14,29.9157196268046
385200,14,29.9157196268046
385300,14,29.9157196268046
385400,14,29.9157196268046
385500,14,29.9157196268046
385600,14,29.9157196268046
385700,14,29.9157196268046
385800,14,29.9157196268046
385900,14,29.9157196268046
386000,14,29.9157196268046
386100,14,29.9157196268046
386200,14,29.9157196268046
386300,14,29.9157196268046
386400,14,29.9157196268046
386500,14,29.9157196268046
386600,14,29.9157196268046
386700,14,29.9157196268046
386800,14,29.9157196268046
386900,14,29.9157196268046
387000,14,29.9157196268046
387100,14,29.9157196268046
387200,14,29.9157196268046
387300,14,29.9157196268046
387400,14,29.9157196268046
387500,14,29.9157196268046
387600,14,29.9157196268046
387700,14,29.9157196268046
387800,14,29.9157196268046
387900,14,29.9157196268046
388000,14,29.9157196268046
388100,14,29.9157196268046
388200,14,29.9157196268046
388300,14,29.9157196268046
388400,14,29.9157196268046
388500,14,29.9157196268046
388600,14,29.9157196268046
388700,14,29.9157196268046
388800,14,29.9157196268046
388900,14,29.9157196268046
389000,14,29.9157196268046
389100,14,29.9157196268046
389200,14,29.9157196268046
389300,14,29.9157196268046
389400,14,29.9157196268046
389500,14,29.9157196268046
389600,14,29.9157196268046
389700,14,29.9157196268046
389800,14,29.9157196268046
389900,14,29.9157196268046
390000,14,29.9157196268046
390100,14,29.9157196268046
390200,14,29.9157196268046
390300,14,29.9157196268046
390400,14,29.9157196268046
390500,14,29.9157196268046
390600,14,29.9157196268046
390700,14,29.9157196268046
390800,14,29.9157196268046
390900,14,29.9157196268046
391000,14,29.9157196268046
391100,14,29.9157196268046
391200,14,29.9157196268046
391300,14,29.9157196268046
391400,14,29.9157196268046
391500,14,29.9157196268046
391600,14,29.9157196268046
391700,14,29.9157196268046
391800,14,29.9157196268046
391900,14,29.9157196268046
392000,14,29.9157196268046
392100,14,29.9157196268046
392200,14,29.9157196268046
392300,14,29.9157196268046
392400,14,29.9157196268046
392500,14,29.9157196268046
392600,14,29.9157196268046
392700,14,29.9157196268046
392800,14,29.9157196268046
392900,14,29.9157196268046
393000,14,29.9157196268046
393100,14,29.9157196268046
393200,14,29.9157196268046
393300,14,29.9157196268046
393400,14,29.9157196268046
393500,14,29.9157196268046
393600,14,29.9157196268046
393700,14,29.9157196268046
393800,14,29.9157196268046
393900,14,29.9157196268046
394000,14,29.9157196268046
394100,14,29.9157196268046
394200,14,29.9157196268046
394300,14,29.9157196268046
394400,14,29.9157196268046
394500,14,29.9157196268046
394600,14,29.9157196268046
394700,14,29.9157196268046
394800,14,29.9157196268046
394900,14,29.9157196268046
395000,14,29.9157196268046
395100,14,29.9157196268046
395200,14,29.9157196268046
395300,14,29.9157196268046
395400,14,29.9157196268046
395500,14,29.9157196268046
395600,14,29.9157196268046
395700,14,29.9157196268046
395800,14,29.9157196268046
395900,14,29.9157196268046
396000,14,29.9157196268046
396100,14,29.9157196268046
396200,14,29.9157196268046
396300,14,29.9157196268046
396400,14,29.9157196268046
396500,14,29.9157196268046
396600,14,29.9157196268046
396700,14,29.9157196268046
396800,14,29.9157196268046
396900,14,29.9157196268046
397000,14,29.9157196268046
397100,14,29.9157196268046
397200,14,29.9157196268046
397300,14,29.9157196268046
397400,14,29.9157196268046
397500,14,29.9157196268046
397600,14,29.9157196268046
397700,14,29.9157196268046
397800,14,29.9157196268046
397900,14,29.9157196268046
398000,14,29.9157196268046
398100,14,29.9157196268046
398200,14,29.9157196268046
398300,14,29.9157196268046
398400,14,29.9157196268046
398500,14,29.9157196268046
398600,14,29.9157196268046
398700,14,29.9157196268046
398800,14,29.9157196268046
398900,14,29.9157196268046
399000,14,29.9157196268046
399100,14,29.9157196268046
399200,14,29.9157196268046
399300,14,29.9157196268046
399400,14,29.9157196268046
399500,14,29.9157196268046
399600,14,29.9157196268046
399700,14,29.9157196268046
399800,14,29.9157196268046
399900,14,29.9157196268046
400000,14,29.9157196268046
400100,14,29.9157196268046
400200,14,29.9157196268046
400300,14,29.9157196268046
400400,14,29.9157196268046
400500,14,29.9157196268046
400600,14,29.9157196268046
400700,14,29.9157196268046
400800,14,29.9157196268046
400900,14,29.9157196268046
401000,14,29.9157196268046
401100,14,29.9157196268046
401200,14,29.9157196268046
401300,14,29.9157196268046
401400,14,29.9157196268046
401500,14,29.9157196268046
401600,14,29.9157196268046
401700,14,29.9157196268046
401800,14,29.9157196268046
401900,14,29.9157196268046
402000,14,29.9157196268046
402100,14,29.9157196268046
402200,14,29.9157196268046
402300,14,29.9157196268046
402400,14,29.9157196268046
402500,14,29.9157196268046
402600,14,29.9157196268046
402700,14,29.9157196268046
402800,14,29.9157196268046
402900,14,29.9157196268046
403000,14,29.9157196268046
403100,14,29.9157196268046
403200,14,29.9157196268046
403300,14,29.9157196268046
403400,14,29.9157196268046
403500,14,29.9157196268046
403600,14,29.9157196268046
403700,14,29.9157196268046
403800,14,29.9157196268046
403900,14,29.9157196268046
404000,14,29.9157196268046
404100,14,29.9157196268046
404200,14,29.9157196268046
404300,14,29.9157196268046
404400,14,29.9157196268046
404500,14,29.9157196268046
404600,14,29.9157196268046
404700,14,29.9157196268046
404800,14,29.9157196268046
404900,14,29.9157196268046
405000,14,29.9157196268046
405100,14,29.9157196268046
405200,14,29.9157196268046
405300,14,29.9157196268046
405400,14,29.9157196268046
405500,14,29.9157196268046
405600,14,29.9157196268046
405700,14,29.9157196268046
405800,14,29.9157196268046
405900,14,29.9157196268046
406000,14,29.9157196268046
406100,14,29.9157196268046
406200,14,29.9157196268046
406300,14,29.9157196268046
406400,14,29.9157196268046
406500,14,29.9157196268046
406600,14,29.9157196268046
406700,14,29.9157196268046
406800,14,29.9157196268046
406900,14,29.9157196268046
407000,14,29.9157196268046
407100,14,29.9157196268046
407200,14,29.9157196268046
407300,14,29.9157196268046
407400,14,29.9157196268046
407500,14,29.9157196268046
407600,14,29.9157196268046
407700,14,29.9157196268046
407800,14,29.9157196268046
407900,14,29.9157196268046
408000,14,29.9157196268046
408100,14,29.9157196268046
408200,14,29.9157196268046
408300,14,29.9157196268046
408400,14,29.9157196268046
408500,14,29.9157196268046
408600,14,29.9157196268046
408700,14,29.9157196268046
408800,14,29.9157196268046
408900,14,29.9157196268046
409000,14,29.9157196268046
409100,14,29.9157196268046
409200,14,29.9171069434485
409300,14,29.9157488065987
409400,14,29.9157196268046
409500,14,29.9157196268046
409600,14,29.9157196268046
409700,14,29.9157196268046
409800,14,29.9157196268046
409900,14,29.9157196268046
410000,14,29.9157196268046
410100,14,29.9157196268046
410200,14,29.9157196268046
410300,14,29.9157196268046
410400,13,31.0450094231116
410500,12,32.3126702845986
410600,12,32.3126702845986
410700,12,32.3126702845986
410800,12,32.3126702845986
410900,12,32.3126702845986
411000,12,32.3126702845986
411100,12,32.3126702845986
411200,12,32.3126702845986
411300,12,32.3126702845986
411400,12,32.3126702845986
411500,12,32.3126702845986
411600,12,32.3126702845986
411700,12,32.3126702845986
411800,12,32.3126702845986
411900,12,32.3126702845986
412000,12,32.3126702845986
412100,12,32.3126702845986
412200,12,32.3126702845986
412300,12,32.3126702845986
412400,12,32.3126702845986
412500,12,32.3126702845986
412600,12,32.3126702845986
412700,12,32.3126702845986
412800,12,32.3126702845986
412900,12,32.3126702845986
413000,12,32.3126702845986
413100,12,32.3126702845986
413200,12,32.3126702845986
413300,12,32.3126702845986
413400,12,32.3126702845986
413500,12,32.3126702845986
413600,12,32.3126702845986
413700,12,32.3126702845986
413800,12,32.3126702845986
413900,12,32.3126702845986
414000,12,32.3126702845986
414100,12,32.3126702845986
414200,12,32.3126702845986
414300,12,32.3126702845986
414400,12,32.3126702845986
414500,12,32.3126702845986
414600,12,32.3126702845986
414700,12,32.3126702845986
414800,12,32.3126702845986
414900,12,32.3126702845986
415000,12,32.3126702845986
415100,12,32.3126702845986
415200,12,32.3126702845986
415300,12,32.3126702845986
415400,12,32.3126702845986
415500,12,32.3126702845986
415600,12,32.3126702845986
415700,12,32.3126702845986
415800,12,32.3126702845986
415900,12,32.3126702845986
416000,12,32.3126702845986
416100,12,32.3126702845986
416200,12,32.3126702845986
416300,12,32.3126702845986
416400,12,32.3126702845986
416500,12,32.3126702845986
416600,12,32.3126702845986
416700,12,32.3126702845986
416800,12,32.3126702845986
416900,12,32.3126702845986
417000,12,32.3126702845986
417100,12,32.3126702845986
417200,12,32.3126702845986
417300,12,32.3126702845986
417400,12,32.3126702845986
417500,12,32.3126702845986
417600,12,32.3126702845986
417700,12,32.3126702845986
417800,12,32.3126702845986
417900,12,32.3126702845986
418000,12,32.3126702845986
418100,12,32.3126702845986
418200,12,32.3126702845986
418300,12,32.3126702845986
418400,12,32.3126702845986
418500,12,32.3126702845986
418600,12,32.3126702845986
418700,12,32.3126702845986
418800,12,32.3126702845986
418900,12,32.3126702845986
419000,12,32.3126702845986
419100,12,32.3126702845986
419200,12,32.3126702845986
419300,12,32.3126702845986
419400,12,32.3126702845986
419500,12,32.3126702845986
419600,12,32.3126702845986
419700,12,32.3126702845986
419800,12,32.3126702845986
419900,12,32.3126702845986
420000,12,32.3126702845986
420100,12,32.3126702845986
420200,12,32.3126702845986
420300,12,32.3126702845986
420400,12,32.3126702845986
420500,12,32.3126702845986
420600,12,32.3126702845986
420700,12,32.3126702845986
420800,12,32.3126702845986
420900,12,32.3126702845986
421000,12,32.3126702845986
421100,12,32.3126702845986
421200,12,32.3126702845986
421300,12,32.3126702845986
421400,12,32.3126702845986
421500,12,32.3126702845986
421600,12,32.3126702845986
421700,12,32.3126702845986
421800,12,32.3126702845986
421900,12,32.3126702845986
422000,12,32.3126702845986
422100,12,32.3126702845986
422200,12,32.3126702845986
422300,12,32.3126702845986
422400,12,32.3126702845986
422500,12,32.3126702845986
422600,12,32.3126702845986
422700,12,32.3126702845986
422800,12,32.3126702845986
422900,12,32.3126702845986
423000,12,32.3126702845986
423100,12,32.3126702845986
423200,12,32.3126702845986
423300,12,32.3126702845986
423400,12,32.3126702845986
423500,12,32.3126702845986
423600,12,32.3126702845986
423700,12,32.3126702845986
423800,12,32.3126702845986
423900,12,32.3126702845986
424000,12,32.3126702845986
424100,12,32.3126702845986
424200,12,32.3126702845986
424300,12,32.3126702845986
424400,12,32.3126702845986
424500,12,32.3126702845986
424600,12,32.3126702845986
424700,12,32.3126702845986
424800,12,32.3126702845986
424900,12,32.3126702845986
425000,12,32.3126702845986
425100,12,32.3126702845986
425200,12,32.3126702845986
425300,12,32.3126702845986
425400,12,32.3126702845986
425500,12,32.3126702845986
425600,12,32.3126702845986
425700,12,32.3126702845986
425800,12,32.3126702845986
425900,12,32.3126702845986
426000,12,32.3126702845986
426100,12,32.3126702845986
426200,12,32.3126702845986
426300,12,32.3126702845986
426400,12,32.3126702845986
426500,12,32.3126702845986
426600,12,32.3126702845986
426700,12,32.3126702845986
426800,12,32.3126702845986
426900,12,32.3126702845986
427000,12,32.3126702845986
427100,12,32.3126702845986
427200,12,32.3126702845986
427300,12,32.3126702845986
427400,12,32.3126702845986
427500,12,32.3126702845986
427600,12,32.3126702845986
427700,12,32.3126702845986
427800,12,32.3126702845986
427900,12,32.3126702845986
428000,12,32.3126702845986
428100,12,32.3126702845986
428200,12,32.3126702845986
428300,12,32.3126702845986
428400,12,32.3126702845986
428500,12,32.3126702845986
428600,12,32.3126702845986
428700,12,32.3126702845986
428800,12,32.3126702845986
428900,12,32.3126702845986
429000,12,32.3126702845986
429100,12,32.3126702845986
429200,12,32.3126702845986
429300,12,32.3126702845986
429400,12,32.3126702845986
429500,12,32.3126702845986
429600,12,32.3126702845986
429700,12,32.3126702845986
429800,12,32.3126702845986
429900,12,32.3126702845986
430000,12,32.3126702845986
430100,12,32.3126702845986
430200,12,32.3126702845986
430300,12,32.3126702845986
430400,12,32.3126702845986
430500,12,32.3126702845986
430600,12,32.3126702845986
430700,12,32.3126702845986
430800,12,32.3126702845986
430900,12,32.3126702845986
431000,12,32.3126702845986
431100,12,32.3126702845986
431200,12,32.3126702845986
431300,12,32.3126702845986
431400,12,32.3126702845986
431500,12,32.3126702845986
431600,12,32.3126702845986
431700,12,32.3126702845986
431800,12,32.3126702845986
431900,12,32.3126702845986
432000,12,32.3126702845986
432100,12,32.3126702845986
432200,12,32.3126702845986
432300,12,32.3126702845986
432400,12,32.3126702845986
432500,12,32.3126702845986
432600,12,32.3126702845986
432700,12,32.3126702845986
432800,12,32.3126702845986
432900,12,32.3126702845986
433000,12,32.3126702845986
433100,12,32.3126702845986
433200,12,32.3126702845986
433300,12,32.3126702845986
433400,12,32.3126702845986
433500,12,32.3126702845986
433600,12,32.3126702845986
433700,12,32.3126702845986
433800,12,32.3126702845986
433900,12,32.3126702845986
434000,12,32.3126702845986
434100,12,32.3126702845986
434200,12,32.3126702845986
434300,12,32.3126702845986
434400,12,32.3126702845986
434500,12,32.3126702845986
434600,12,32.3126702845986
434700,12,32.3126702845986
434800,12,32.3126702845986
434900,12,32.3126702845986
435000,12,32.3126702845986
435100,12,32.3126702845986
435200,12,32.3126702845986
435300,12,32.3126702845986
435400,12,32.3126702845986
435500,12,32.3126702845986
435600,12,32.3126702845986
435700,12,32.3126702845986
435800,12,32.3126702845986
435900,12,32.3126702845986
436000,12,32.3126702845986
436100,12,32.3126702845986
436200,12,32.3126702845986
436300,12,32.3126702845986
436400,12,32.3126702845986
436500,12,32.3126702845986
436600,12,32.3126702845986
436700,12,32.3126702845986
436800,12,32.3126702845986
436900,12,32.3126702845986
437000,12,32.3126702845986
437100,12,32.3126702845986
437200,12,32.3126702845986
437300,12,32.3126702845986
437400,12,32.3126702845986
437500,12,32.3126702845986
437600,12,32.3126702845986
437700,12,32.3126702845986
437800,12,32.3126702845986
437900,12,32.3126702845986
438000,12,32.3126702845986
438100,12,32.3126702845986
438200,12,32.3126702845986
438300,12,32.3126702845986
438400,12,32.3126702845986
438500,12,32.3126702845986
438600,12,32.3126702845986
438700,12,32.3126702845986
438800,12,32.3126702845986
438900,12,32.3126702845986
439000,12,32.3126702845986
439100,12,32.3126702845986
439200,12,32.3126702845986
439300,12,32.3126702845986
439400,12,32.3126702845986
439500,12,32.3126702845986
439600,12,32.3126702845986
439700,12,32.3126702845986
439800,12,32.3126702845986
439900,12,32.3126702845986
440000,12,32.3126702845986
440100,12,32.3126702845986
440200,12,32.3126702845986
440300,12,32.3126702845986
440400,12,32.3126702845986
440500,12,32.3126702845986
440600,12,32.3126702845986
440700,12,32.3126702845986
440800,12,32.3126702845986
440900,12,32.3126702845986
441000,12,32.3126702845986
441100,12,32.3126702845986
441200,12,32.3126702845986
441300,12,32.3126702845986
441400,12,32.3126702845986
441500,12,32.3126702845986
441600,12,32.3126702845986
441700,12,32.3126702845986
441800,12,32.3126702845986
441900,12,32.3126702845986
442000,12,32.3126702845986
442100,12,32.3126702845986
442200,12,32.3126702845986
442300,12,32.3126702845986
442400,12,32.3126702845986
442500,12,32.3126702845986
442600,12,32.3126702845986
442700,12,32.3126702845986
442800,12,32.3126702845986
442900,12,32.3126702845986
443000,12,32.3126702845986
443100,12,32.3126702845986
443200,12,32.3126702845986
443300,12,32.3126702845986
443400,12,32.3126702845986
443500,12,32.3126702845986
443600,12,32.3126702845986
443700,12,32.3126702845986
443800,12,32.3126702845986
443900,12,32.3126702845986
444000,12,32.3126702845986
444100,12,32.3126702845986
444200,12,32.3126702845986
444300,12,32.3126702845986
444400,12,32.3126702845986
444500,12,32.3126702845986
444600,12,32.3126702845986
444700,12,32.3126702845986
444800,12,32.3126702845986
444900,12,32.3126702845986
445000,12,32.3126702845986
445100,12,32.3126702845986
445200,12,32.3126702845986
445300,12,32.3126702845986
445400,12,32.3126702845986
445500,12,32.3126702845986
445600,12,32.3126702845986
445700,12,32.3126702845986
445800,12,32.3126702845986
445900,12,32.3126702845986
446000,12,32.3126702845986
446100,12,32.3126702845986
446200,12,32.3126702845986
446300,12,32.3126702845986
446400,12,32.3126702845986
446500,12,32.3126702845986
446600,12,32.3126702845986
446700,12,32.3126702845986
446800,12,32.3126702845986
446900,12,32.3126702845986
447000,12,32.3126702845986
447100,12,32.3126702845986
447200,12,32.3126702845986
447300,12,32.3126702845986
447400,12,32.3126702845986
447500,12,32.3126702845986
447600,12,32.3126702845986
447700,12,32.3126702845986
447800,12,32.3126702845986
447900,12,32.3126702845986
448000,12,32.3126702845986
448100,12,32.3126702845986
448200,12,32.3126702845986
448300,12,32.3126702845986
448400,12,32.3126702845986
448500,12,32.3126702845986
448600,12,32.3126702845986
448700,12,32.3126702845986
448800,12,32.3126702845986
448900,12,32.3126702845986
449000,12,32.3126702845986
449100,12,32.3126702845986
449200,12,32.3126702845986
449300,12,32.3126702845986
449400,12,32.3126702845986
449500,12,32.3126702845986
449600,12,32.3126702845986
449700,12,32.3126702845986
449800,12,32.3126702845986
449900,12,32.3126702845986
450000,12,32.3126702845986
450100,12,32.3126702845986
450200,12,32.3126702845986
450300,12,32.3126702845986
450400,12,32.3126702845986
450500,12,32.3126702845986
450600,12,32.3126702845986
450700,12,32.3126702845986
450800,12,32.3126702845986
450900,12,32.3126702845986
451000,12,32.3126702845986
451100,12,32.3126702845986
451200,12,32.3126702845986
451300,12,32.3126702845986
451400,12,32.3126702845986
451500,12,32.3126702845986
451600,12,32.3126702845986
451700,12,32.3126702845986
451800,12,32.3126702845986
451900,12,32.3126702845986
452000,12,32.3126702845986
452100,12,32.3126702845986
452200,12,32.3126702845986
452300,12,32.3126702845986
452400,12,32.3126702845986
452500,12,32.3126702845986
452600,12,32.3126702845986
452700,12,32.3126702845986
452800,12,32.3126702845986
452900,12,32.3126702845986
453000,12,32.3126702845986
453100,12,32.3126702845986
453200,12,32.3126702845986
453300,12,32.3126702845986
453400,12,32.3126702845986
453500,12,32.3126702845986
453600,12,32.3126702845986
453700,12,32.3126702845986
453800,12,32.3126702845986
453900,12,32.3126702845986
454000,12,32.3126702845986
454100,12,32.3126702845986
454200,12,32.3126702845986
454300,12,32.3126702845986
454400,12,32.3126702845986
454500,12,32.3126702845986
454600,12,32.3126702845986
454700,12,32.3126702845986
454800,12,32.3126702845986
454900,12,32.3126702845986
455000,12,32.3126702845986
455100,12,32.3126702845986
455200,12,32.3126702845986
455300,12,32.3126702845986
455400,12,32.3126702845986
455500,12,32.3126702845986
455600,12,32.3126702845986
455700,12,32.3126702845986
455800,12,32.3126702845986
455900,12,32.3126702845986
456000,12,32.3126702845986
456100,12,32.3126702845986
456200,12,32.3126702845986
456300,12,32.3126702845986
456400,12,32.3126702845986
456500,12,32.3126702845986
456600,12,32.3126702845986
456700,12,32.3126702845986
456800,12,32.3126702845986
456900,12,32.3126702845986
457000,12,32.3126702845986
457100,12,32.3126702845986
457200,12,32.3126702845986
457300,12,32.3126702845986
457400,12,32.3126702845986
457500,12,32.3126702845986
457600,12,32.3126702845986
457700,12,32.3126702845986
457800,12,32.3126702845986
457900,12,32.3126702845986
458000,12,32.3126702845986
458100,12,32.3126702845986
458200,12,32.3126702845986
458300,12,32.3126702845986
458400,12,32.3126702845986
458500,12,32.3126702845986
458600,12,32.3126702845986
458700,12,32.3126702845986
458800,12,32.3126702845986
458900,12,32.3126702845986
459000,12,32.3126702845986
459100,12,32.3126702845986
459200,12,32.3126702845986
459300,12,32.3126702845986
459400,12,32.3126702845986
459500,12,32.3126702845986
459600,12,32.3126702845986
459700,12,32.3126702845986
459800,12,32.3126702845986
459900,12,32.3126702845986
460000,12,32.3126702845986
460100,12,32.3126702845986
460200,12,32.3126702845986
460300,12,32.3126702845986
460400,12,32.3126702845986
460500,12,32.3126702845986
460600,12,32.3126702845986
460700,12,32.3126702845986
460800,12,32.3126702845986
460900,12,32.3126702845986
461000,12,32.3126702845986
461100,12,32.3126702845986
461200,12,32.3126702845986
461300,12,32.3126702845986
461400,12,32.3126702845986
461500,12,32.3126702845986
461600,12,32.3126702845986
461700,12,32.3126702845986
461800,12,32.3126702845986
461900,12,32.3126702845986
462000,12,32.3126702845986
462100,12,32.3126702845986
462200,12,32.3126702845986
462300,12,32.3126702845986
462400,12,32.3126702845986
462500,12,32.3126702845986
462600,12,32.3126702845986
462700,12,32.3126702845986
462800,12,32.3126702845986
462900,12,32.3126702845986
463000,12,32.3126702845986
463100,12,32.3126702845986
463200,12,32.3126702845986
463300,12,32.3126702845986
463400,12,32.3126702845986
463500,12,32.3126702845986
463600,12,32.3126702845986
463700,12,32.3126702845986
463800,12,32.3126702845986
463900,12,32.3126702845986
464000,12,32.3126702845986
464100,12,32.3126702845986
464200,12,32.3126702845986
464300,12,32.3126702845986
464400,12,32.3126702845986
464500,12,32.3126702845986
464600,12,32.3126702845986
464700,12,32.3126702845986
464800,12,32.3126702845986
464900,12,32.3126702845986
465000,12,32.3126702845986
465100,12,32.3126702845986
465200,12,32.3126702845986
465300,12,32.3126702845986
465400,12,32.3126702845986
465500,12,32.3126702845986
465600,12,32.3126702845986
465700,12,32.3126702845986
465800,12,32.3126702845986
465900,12,32.3126702845986
466000,12,32.3126702845986
466100,12,32.3126702845986
466200,12,32.3126702845986
466300,12,32.3126702845986
466400,12,32.3126702845986
466500,12,32.3126702845986
466600,12,32.3126702845986
466700,12,32.3126702845986
466800,12,32.3126702845986
466900,12,32.3126702845986
467000,12,32.3126702845986
467100,12,32.3126702845986
467200,12,32.3126702845986
467300,12,32.3126702845986
467400,12,32.3126702845986
467500,12,32.3126702845986
467600,12,32.3126702845986
467700,12,32.3126702845986
467800,12,32.3126702845986
467900,12,32.3126702845986
468000,12,32.3126702845986
468100,12,32.3126702845986
468200,12,32.3126702845986
468300,12,32.3126702845986
468400,12,32.3126702845986
468500,12,32.3126702845986
468600,12,32.3126702845986
468700,12,32.3126702845986
468800,12,32.3126702845986
468900,12,32.3126702845986
469000,12,32.3126702845986
469100,12,32.3126702845986
469200,12,32.3126702845986
469300,12,32.3126702845986
469400,12,32.3126702845986
469500,12,32.3126702845986
469600,12,32.3126702845986
469700,12,32.3126702845986
469800,12,32.3126702845986
469900,12,32.3126702845986
470000,12,32.3126702845986
470100,12,32.3126702845986
470200,12,32.3126702845986
470300,12,32.3126702845986
470400,12,32.3126702845986
470500,12,32.3126702845986
470600,12,32.3126702845986
470700,12,32.3126702845986
470800,12,32.3126702845986
470900,12,32.3126702845986
471000,12,32.3126702845986
471100,12,32.3126702845986
471200,12,32.3126702845986
471300,12,32.3126702845986
471400,12,32.3126702845986
471500,12,32.3126702845986
471600,12,32.3126702845986
471700,12,32.3126702845986
471800,12,32.3126702845986
471900,12,32.3126702845986
472000,12,32.3126702845986
472100,12,32.3126702845986
472200,12,32.3126702845986
472300,12,32.3126702845986
472400,12,32.3126702845986
472500,12,32.3126702845986
472600,12,32.3126702845986
472700,12,32.3126702845986
472800,12,32.3126702845986
472900,12,32.3126702845986
473000,12,32.3126702845986
473100,12,32.3126702845986
473200,12,32.3126702845986
473300,12,32.3126702845986
473400,12,32.3126702845986
473500,12,32.3126702845986
473600,12,32.3126702845986
473700,12,32.3126702845986
473800,12,32.3126702845986
473900,12,32.3126702845986
474000,12,32.3126702845986
474100,12,32.3126702845986
474200,12,32.3126702845986
474300,12,32.3126702845986
474400,12,32.3126702845986
474500,12,32.3126702845986
474600,12,32.3126702845986
474700,12,32.3126702845986
474800,12,32.3126702845986
474900,12,32.3126702845986
475000,12,32.3126702845986
475100,12,32.3126702845986
475200,12,32.3126702845986
475300,12,32.3126702845986
475400,12,32.3126702845986
475500,12,32.3126702845986
475600,12,32.3126702845986
475700,12,32.3126702845986
475800,12,32.3126702845986
475900,12,32.3126702845986
476000,12,32.3126702845986
476100,12,32.3126702845986
476200,12,32.3126702845986
476300,12,32.3126702845986
476400,12,32.3126702845986
476500,12,32.3126702845986
476600,12,32.3126702845986
476700,12,32.3126702845986
476800,12,32.3126702845986
476900,12,32.3126702845986
477000,12,32.3126702845986
477100,12,32.3126702845986
477200,12,32.3126702845986
477300,12,32.3126702845986
477400,12,32.3126702845986
477500,12,32.3126702845986
477600,12,32.3126702845986
477700,12,32.3126702845986
477800,12,32.3126702845986
477900,12,32.3126702845986
478000,12,32.3126702845986
478100,12,32.3126702845986
478200,12,32.3126702845986
478300,12,32.3126702845986
478400,12,32.3126702845986
478500,12,32.3126702845986
478600,12,32.3126702845986
478700,12,32.3126702845986
478800,12,32.3126702845986
478900,12,32.3126702845986
479000,12,32.3126702845986
479100,12,32.3126702845986
479200,12,32.3126702845986
479300,12,32.3126702845986
479400,12,32.3126702845986
479500,12,32.3126702845986
479600,12,32.3126702845986
479700,12,32.3126702845986
479800,12,32.3126702845986
479900,12,32.3126702845986
480000,12,32.3126702845986
480100,12,32.3126702845986
480200,12,32.3126702845986
480300,12,32.3126702845986
480400,12,32.3126702845986
480500,12,32.3126702845986
480600,12,32.3126702845986
480700,12,32.3126702845986
480800,12,32.3126702845986
480900,12,32.3126702845986
481000,12,32.3126702845986
481100,12,32.3126702845986
481200,12,32.3126702845986
481300,12,32.3126702845986
481400,12,32.3126702845986
481500,12,32.3126702845986
481600,12,32.3126702845986
481700,12,32.3126702845986
481800,12,32.3126702845986
481900,12,32.3126702845986
482000,12,32.3126702845986
482100,12,32.3126702845986
482200,12,32.3126702845986
482300,12,32.3126702845986
482400,12,32.3126702845986
482500,12,32.3126702845986
482600,12,32.3126702845986
482700,12,32.3126702845986
482800,12,32.3126702845986
482900,12,32.3126702845986
483000,12,32.3126702845986
483100,12,32.3126702845986
483200,12,32.3126702845986
483300,12,32.3126702845986
483400,12,32.3126702845986
483500,12,32.3126702845986
483600,12,32.3126702845986
483700,12,32.3126702845986
483800,12,32.3126702845986
483900,12,32.3126702845986
484000,12,32.3126702845986
484100,12,32.3126702845986
484200,12,32.3126702845986
484300,12,32.3126702845986
484400,12,32.3126702845986
484500,12,32.3126702845986
484600,12,32.3126702845986
484700,12,32.3126702845986
484800,12,32.3126702845986
484900,12,32.3126702845986
485000,12,32.3126702845986
485100,12,32.3126702845986
485200,12,32.3126702845986
485300,12,32.3126702845986
485400,12,32.3126702845986
485500,12,32.3126702845986
485600,12,32.3126702845986
485700,12,32.3126702845986
485800,12,32.3126702845986
485900,12,32.3126702845986
486000,12,32.3126702845986
486100,12,32.3126702845986
486200,12,32.3126702845986
486300,12,32.3126702845986
486400,12,32.3126702845986
486500,12,32.3126702845986
486600,12,32.3126702845986
486700,12,32.3126702845986
486800,12,32.3126702845986
486900,12,32.3126702845986
487000,12,32.3126702845986
487100,12,32.3126702845986
487200,12,32.3126702845986
487300,12,32.3126702845986
487400,12,32.3126702845986
487500,12,32.3126702845986
487600,12,32.3126702845986
487700,12,32.3126702845986
487800,12,32.3126702845986
487900,12,32.3126702845986
488000,12,32.3126702845986
488100,12,32.3126702845986
488200,12,32.3126702845986
488300,12,32.3126702845986
488400,12,32.3126702845986
488500,12,32.3126702845986
488600,12,32.3126702845986
488700,12,32.3126702845986
488800,12,32.3126702845986
488900,12,32.3126702845986
489000,12,32.3126702845986
489100,12,32.3126702845986
489200,12,32.3126702845986
489300,12,32.3126702845986
489400,12,32.3126702845986
489500,12,32.3126702845986
489600,12,32.3126702845986
489700,12,32.3126702845986
489800,12,32.3126702845986
489900,12,32.3126702845986
490000,12,32.3126702845986
490100,12,32.3126702845986
490200,12,32.3126702845986
490300,12,32.3126702845986
490400,12,32.3126702845986
490500,12,32.3126702845986
490600,12,32.3126702845986
490700,12,32.3126702845986
490800,12,32.3126702845986
490900,12,32.3126702845986
491000,12,32.3126702845986
491100,12,32.3126702845986
491200,12,32.3126702845986
491300,12,32.3126702845986
491400,12,32.3126702845986
491500,12,32.3126702845986
491600,12,32.3126702845986
491700,12,32.3126702845986
491800,12,32.3126702845986
491900,12,32.3126702845986
492000,12,32.3126702845986
492100,12,32.3126702845986
492200,12,32.3126702845986
492300,12,32.3126702845986
492400,12,32.3126702845986
492500,12,32.3126702845986
492600,12,32.3126702845986
492700,12,32.3126702845986
492800,12,32.3126702845986
492900,12,32.3126702845986
493000,12,32.3126702845986
493100,12,32.3126702845986
493200,12,32.3126702845986
493300,12,32.3126702845986
493400,12,32.3126702845986
493500,12,32.3126702845986
493600,12,32.3126702845986
493700,12,32.3126702845986
493800,12,32.3126702845986
493900,12,32.3126702845986
494000,12,32.3126702845986
494100,12,32.3126702845986
494200,12,32.3126702845986
494300,12,32.3126702845986
494400,12,32.3126702845986
494500,12,32.3126702845986
494600,12,32.3126702845986
494700,12,32.3126702845986
494800,12,32.3126702845986
494900,12,32.3126702845986
495000,12,32.3126702845986
495100,12,32.3126702845986
495200,12,32.3126702845986
495300,12,32.3126702845986
495400,12,32.3126702845986
495500,12,32.3126702845986
495600,12,32.3126702845986
495700,12,32.3126702845986
495800,12,32.3126702845986
495900,12,32.3126702845986
496000,12,32.3126702845986
496100,12,32.3126702845986
496200,12,32.3126702845986
496300,12,32.3126702845986
496400,12,32.3126702845986
496500,12,32.3126702845986
496600,12,32.3126702845986
496700,12,32.3126702845986
496800,12,32.3126702845986
496900,12,32.3126702845986
497000,12,32.3126702845986
497100,12,32.3126702845986
497200,12,32.3126702845986
497300,12,32.3126702845986
497400,12,32.3126702845986
497500,12,32.3126702845986
497600,12,32.3126702845986
497700,12,32.3126702845986
497800,12,32.3126702845986
497900,12,32.3126702845986
498000,12,32.3126702845986
498100,12,32.3126702845986
498200,12,32.3126702845986
498300,12,32.3126702845986
498400,12,32.3126702845986
498500,12,32.3126702845986
498600,12,32.3126702845986
498700,12,32.3126702845986
498800,12,32.3126702845986
498900,12,32.3126702845986
499000,12,32.3126702845986
499100,12,32.3126702845986
499200,12,32.3126702845986
499300,12,32.3126702845986
499400,12,32.3126702845986
499500,12,32.3126702845986
499600,12,32.3126702845986
499700,12,32.3126702845986
499800,12,32.3126702845986
499900,12,32.3126702845986
500000,12,32.3126702845986
500100,12,32.3126702845986
500200,12,32.3126702845986
500300,12,32.3126702845986
500400,12,32.3126702845986
500500,12,32.3126702845986
500600,12,32.3126702845986
500700,12,32.3126702845986
500800,12,32.3126702845986
500900,12,32.3126702845986
501000,12,32.3126702845986
501100,12,32.3126702845986
501200,12,32.3126702845986
501300,12,32.3126702845986
501400,12,32.3126702845986
501500,12,32.3126702845986
501600,12,32.3126702845986
501700,12,32.3126702845986
501800,12,32.3126702845986
501900,12,32.3126702845986
502000,12,32.3126702845986
502100,12,32.3126702845986
502200,12,32.3126702845986
502300,12,32.3126702845986
502400,12,32.3126702845986
502500,12,32.3126702845986
502600,12,32.3126702845986
502700,12,32.3126702845986
502800,12,32.3126702845986
502900,12,32.3126702845986
503000,12,32.3126702845986
503100,12,32.3126702845986
503200,12,32.3126702845986
503300,12,32.3126702845986
503400,12,32.3126702845986
503500,12,32.3126702845986
503600,12,32.3126702845986
503700,12,32.3126702845986
503800,12,32.3126702845986
503900,12,32.3126702845986
504000,12,32.3126702845986
504100,12,32.3126702845986
504200,12,32.3126702845986
504300,12,32.3126702845986
504400,12,32.3126702845986
504500,12,32.3126702845986
504600,12,32.3126702845986
504700,12,32.3126702845986
504800,12,32.3126702845986
504900,12,32.3126702845986
505000,12,32.3126702845986
505100,12,32.3126702845986
505200,12,32.3126702845986
505300,12,32.3126702845986
505400,12,32.3126702845986
505500,12,32.3126702845986
505600,12,32.3126702845986
505700,12,32.3126702845986
505800,12,32.3126702845986
505900,12,32.3126702845986
506000,12,32.3126702845986
506100,12,32.3126702845986
506200,12,32.3126702845986
506300,12,32.3126702845986
506400,12,32.3126702845986
506500,12,32.3126702845986
506600,12,32.3126702845986
506700,12,32.3126702845986
506800,12,32.3126702845986
506900,12,32.3126702845986
507000,12,32.3126702845986
507100,12,32.3126702845986
507200,12,32.3126702845986
507300,12,32.3126702845986
507400,12,32.3126702845986
507500,12,32.3126702845986
507600,12,32.3126702845986
507700,12,32.3126702845986
507800,12,32.3126702845986
507900,12,32.3126702845986
508000,12,32.3126702845986
508100,12,32.3126702845986
508200,12,32.3126702845986
508300,12,32.3126702845986
508400,12,32.3126702845986
508500,12,32.3126702845986
508600,12,32.3126702845986
508700,12,32.3126702845986
508800,12,32.3126702845986
508900,12,32.3126702845986
509000,12,32.3126702845986
509100,12,32.3126702845986
509200,12,32.3126702845986
509300,12,32.3126702845986
509400,12,32.3126702845986
509500,12,32.3126702845986
509600,12,32.3126702845986
509700,12,32.3126702845986
509800,12,32.3126702845986
509900,12,32.3126702845986
510000,12,32.3126702845986
510100,12,32.3126702845986
510200,12,32.3126702845986
510300,12,32.3126702845986
510400,12,32.3126702845986
510500,12,32.3126702845986
510600,12,32.3126702845986
510700,12,32.3126702845986
510800,12,32.3126702845986
510900,12,32.3126702845986
511000,12,32.3126702845986
511100,12,32.3126702845986
511200,12,32.3126702845986
511300,12,32.3126702845986
511400,12,32.3126702845986
511500,12,32.3126702845986
511600,12,32.3126702845986
511700,12,32.3126702845986
511800,12,32.3126702845986
511900,12,32.3126702845986
512000,12,32.3126702845986
512100,12,32.3126702845986
512200,12,32.3126702845986
512300,12,32.3126702845986
512400,12,32.3126702845986
512500,12,32.3126702845986
512600,12,32.3126702845986
512700,12,32.3126702845986
512800,12,32.3126702845986
512900,12,32.3126702845986
513000,12,32.3126702845986
513100,12,32.3126702845986
513200,12,32.3126702845986
513300,12,32.3126702845986
513400,12,32.3126702845986
513500,12,32.3126702845986
513600,12,32.3126702845986
513700,12,32.3126702845986
513800,12,32.3126702845986
513900,12,32.3126702845986
514000,12,32.3126702845986
514100,12,32.3126702845986
514200,12,32.3126702845986
514300,12,32.3126702845986
514400,12,32.3126702845986
514500,12,32.3126702845986
514600,12,32.3126702845986
514700,12,32.3126702845986
514800,12,32.3126702845986
514900,12,32.3126702845986
515000,12,32.3126702845986
515100,12,32.3126702845986
515200,12,32.3126702845986
515300,12,32.3126702845986
515400,12,32.3126702845986
515500,12,32.3126702845986
515600,12,32.3126702845986
515700,12,32.3126702845986
515800,12,32.3126702845986
515900,12,32.3126702845986
516000,12,32.3126702845986
516100,12,32.3126702845986
516200,12,32.3126702845986
516300,12,32.3126702845986
516400,12,32.3126702845986
516500,12,32.3126702845986
516600,12,32.3126702845986
516700,12,32.3126702845986
516800,12,32.3126702845986
516900,12,32.3126702845986
517000,12,32.3126702845986
517100,12,32.3126702845986
517200,12,32.3126702845986
517300,12,32.3126702845986
517400,12,32.3126702845986
517500,12,32.3126702845986
517600,12,32.3126702845986
517700,12,32.3126702845986
517800,12,32.3126702845986
517900,12,32.3126702845986
518000,12,32.3126702845986
518100,12,32.3126702845986
518200,12,32.3126702845986
518300,12,32.3126702845986
518400,12,32.3126702845986
518500,12,32.3126702845986
518600,12,32.3126702845986
518700,12,32.3126702845986
518800,12,32.3126702845986
518900,12,32.3126702845986
519000,12,32.3126702845986
519100,12,32.3126702845986
519200,12,32.3126702845986
519300,12,32.3126702845986
519400,12,32.3126702845986
519500,12,32.3126702845986
519600,12,32.3126702845986
519700,12,32.3126702845986
519800,12,32.3126702845986
519900,12,32.3126702845986
520000,12,32.3126702845986
520100,12,32.3126702845986
520200,12,32.3126702845986
520300,12,32.3126702845986
520400,12,32.3126702845986
520500,12,32.3126702845986
520600,12,32.3126702845986
520700,12,32.3126702845986
520800,12,32.3126702845986
520900,12,32.3126702845986
521000,12,32.3126702845986
521100,12,32.3126702845986
521200,12,32.3126702845986
521300,12,32.3126702845986
521400,12,32.3126702845986
521500,12,32.3126702845986
521600,12,32.3126702845986
521700,12,32.3126702845986
521800,12,32.3126702845986
521900,12,32.3126702845986
522000,12,32.3126702845986
522100,12,32.3126702845986
522200,12,32.3126702845986
522300,12,32.3126702845986
522400,12,32.3126702845986
522500,12,32.3126702845986
522600,12,32.3126702845986
522700,12,32.3126702845986
522800,12,32.3126702845986
522900,12,32.3126702845986
523000,12,32.3126702845986
523100,12,32.3126702845986
523200,12,32.3126702845986
523300,12,32.3126702845986
523400,12,32.3126702845986
523500,12,32.3126702845986
523600,12,32.3126702845986
523700,12,32.3126702845986
523800,12,32.3126702845986
523900,12,32.3126702845986
524000,12,32.3126702845986
524100,12,32.3126702845986
524200,12,32.3126702845986
524300,12,32.3126702845986
524400,12,32.3126702845986
524500,12,32.3126702845986
524600,12,32.3126702845986
524700,12,32.3126702845986
524800,12,32.3126702845986
524900,12,32.3126702845986
525000,12,32.3126702845986
525100,12,32.3126702845986
525200,12,32.3126702845986
525300,12,32.3126702845986
525400,12,32.3126702845986
525500,12,32.3126702845986
525600,12,32.3126702845986
525700,12,32.3126702845986
525800,12,32.3126702845986
525900,12,32.3126702845986
526000,12,32.3126702845986
526100,12,32.3126702845986
526200,12,32.3126702845986
526300,12,32.3126702845986
526400,12,32.3126702845986
526500,12,32.3126702845986
526600,12,32.3126702845986
526700,12,32.3126702845986
526800,12,32.3126702845986
526900,12,32.3126702845986
527000,12,32.3126702845986
527100,12,32.3126702845986
527200,12,32.3126702845986
527300,12,32.3126702845986
527400,12,32.3126702845986
527500,12,32.3126702845986
527600,12,32.3126702845986
527700,12,32.3126702845986
527800,12,32.3126702845986
527900,12,32.3126702845986
528000,12,32.3126702845986
528100,12,32.3126702845986
528200,12,32.3126702845986
528300,12,32.3126702845986
528400,12,32.3126702845986
528500,12,32.3126702845986
528600,12,32.3126702845986
528700,12,32.3126702845986
528800,12,32.3126702845986
528900,12,32.3126702845986
529000,12,32.3126702845986
529100,12,32.3126702845986
529200,12,32.3126702845986
529300,12,32.3126702845986
529400,12,32.3126702845986
529500,12,32.3126702845986
529600,12,32.3126702845986
529700,12,32.3126702845986
529800,12,32.3126702845986
529900,12,32.3126702845986
530000,12,32.3126702845986
530100,12,32.3126702845986
530200,12,32.3126702845986
530300,12,32.3126702845986
530400,12,32.3126702845986
530500,12,32.3126702845986
530600,12,32.3126702845986
530700,12,32.3126702845986
530800,12,32.3126702845986
530900,12,32.3126702845986
531000,12,32.3126702845986
531100,12,32.3126702845986
531200,12,32.3126702845986
531300,12,32.3126702845986
531400,12,32.3126702845986
531500,12,32.3126702845986
531600,12,32.3126702845986
531700,12,32.3126702845986
531800,12,32.3126702845986
531900,12,32.3126702845986
532000,12,32.3126702845986
532100,12,32.3126702845986
532200,12,32.3126702845986
532300,12,32.3126702845986
532400,12,32.3126702845986
532500,12,32.3126702845986
532600,12,32.3126702845986
532700,12,32.3126702845986
532800,12,32.3126702845986
532900,12,32.3126702845986
533000,12,32.3126702845986
533100,12,32.3126702845986
533200,12,32.3126702845986
533300,12,32.3126702845986
533400,12,32.3126702845986
533500,12,32.3126702845986
533600,12,32.3126702845986
533700,12,32.3126702845986
533800,12,32.3126702845986
533900,12,32.3126702845986
534000,12,32.3126702845986
534100,12,32.3126702845986
534200,12,32.3126702845986
534300,12,32.3126702845986
534400,12,32.3126702845986
534500,12,32.3126702845986
534600,12,32.3126702845986
534700,12,32.3126702845986
534800,12,32.3126702845986
534900,12,32.3126702845986
535000,12,32.3126702845986
535100,12,32.3126702845986
535200,12,32.3126702845986
535300,12,32.3126702845986
535400,12,32.3126702845986
535500,12,32.3126702845986
535600,12,32.3126702845986
535700,12,32.3126702845986
535800,12,32.3126702845986
535900,12,32.3126702845986
536000,12,32.3126702845986
536100,12,32.3126702845986
536200,12,32.3126702845986
536300,12,32.3126702845986
536400,12,32.3126702845986
536500,12,32.3126702845986
536600,12,32.3126702845986
536700,12,32.3126702845986
536800,12,32.3126702845986
536900,12,32.3126702845986
537000,12,32.3126702845986
537100,12,32.3126702845986
537200,12,32.3126702845986
537300,12,32.3126702845986
537400,12,32.3126702845986
537500,12,32.3126702845986
537600,12,32.3126702845986
537700,12,32.3126702845986
537800,12,32.3126702845986
537900,12,32.3126702845986
538000,12,32.3126702845986
538100,12,32.3126702845986
538200,12,32.3126702845986
538300,12,32.3126702845986
538400,12,32.3126702845986
538500,12,32.3126702845986
538600,12,32.3126702845986
538700,12,32.3126702845986
538800,12,32.3126702845986
538900,12,32.3126702845986
539000,12,32.3126702845986
539100,12,32.3126702845986
539200,12,32.3126702845986
539300,12,32.3126702845986
539400,12,32.3126702845986
539500,12,32.3126702845986
539600,12,32.3126702845986
539700,12,32.3126702845986
539800,12,32.3126702845986
539900,12,32.3126702845986
540000,12,32.3126702845986
540100,12,32.3126702845986
540200,12,32.3126702845986
540300,12,32.3126702845986
540400,12,32.3126702845986
540500,12,32.3126702845986
540600,12,32.3126702845986
540700,12,32.3126702845986
540800,12,32.3126702845986
540900,12,32.3126702845986
541000,12,32.3126702845986
541100,12,32.3126702845986
541200,12,32.3126702845986
541300,12,32.3126702845986
541400,12,32.3126702845986
541500,12,32.3126702845986
541600,12,32.3126702845986
541700,12,32.3126702845986
541800,12,32.3126702845986
541900,12,32.3126702845986
542000,12,32.3126702845986
542100,12,32.3126702845986
542200,12,32.3126702845986
542300,12,32.3126702845986
542400,12,32.3126702845986
542500,12,32.3126702845986
542600,12,32.3126702845986
542700,12,32.3126702845986
542800,12,32.3126702845986
542900,12,32.3126702845986
543000,12,32.3126702845986
543100,12,32.3126702845986
543200,12,32.3126702845986
543300,12,32.3126702845986
543400,12,32.3126702845986
543500,12,32.3126702845986
543600,12,32.3126702845986
543700,12,32.3126702845986
543800,12,32.3126702845986
543900,12,32.3126702845986
544000,12,32.3126702845986
544100,12,32.3126702845986
544200,12,32.3126702845986
544300,12,32.3126702845986
544400,12,32.3126702845986
544500,12,32.3126702845986
544600,12,32.3126702845986
544700,12,32.3126702845986
544800,12,32.3126702845986
544900,12,32.3126702845986
545000,12,32.3126702845986
545100,12,32.3126702845986
545200,12,32.3126702845986
545300,12,32.3126702845986
545400,12,32.3126702845986
545500,12,32.3126702845986
545600,12,32.3126702845986
545700,12,32.3126702845986
545800,12,32.3126702845986
545900,12,32.3126702845986
546000,12,32.3126702845986
546100,12,32.3126702845986
546200,12,32.3126702845986
546300,12,32.3126702845986
546400,12,32.3126702845986
546500,12,32.3126702845986
546600,12,32.3126702845986
546700,12,32.3126702845986
546800,12,32.3126702845986
546900,12,32.3126702845986
547000,12,32.3126702845986
547100,12,32.3126702845986
547200,12,32.3126702845986
547300,12,32.3126702845986
547400,12,32.3126702845986
547500,12,32.3126702845986
547600,12,32.3126702845986
547700,12,32.3126702845986
547800,12,32.3126702845986
547900,12,32.3126702845986
548000,12,32.3126702845986
548100,12,32.3126702845986
548200,12,32.3126702845986
548300,12,32.3126702845986
548400,12,32.3126702845986
548500,12,32.3126702845986
548600,12,32.3126702845986
548700,12,32.3126702845986
548800,12,32.3126702845986
548900,12,32.3126702845986
549000,12,32.3126702845986
549100,12,32.3126702845986
549200,12,32.3126702845986
549300,12,32.3126702845986
549400,12,32.3126702845986
549500,12,32.3126702845986
549600,12,32.3126702845986
549700,12,32.3126702845986
549800,12,32.3126702845986
549900,12,32.3126702845986
550000,12,32.3126702845986
550100,12,32.3126702845986
550200,12,32.3126702845986
550300,12,32.3126702845986
550400,12,32.3126702845986
550500,12,32.3126702845986
550600,12,32.3126702845986
550700,12,32.3126702845986
550800,12,32.3126702845986
550900,12,32.3126702845986
551000,12,32.3126702845986
551100,12,32.3126702845986
551200,12,32.3126702845986
551300,12,32.3126702845986
551400,12,32.3126702845986
551500,12,32.3126702845986
551600,12,32.3126702845986
551700,12,32.3126702845986
551800,12,32.3126702845986
551900,12,32.3126702845986
552000,12,32.3126702845986
552100,12,32.3126702845986
552200,12,32.3126702845986
552300,12,32.3126702845986
552400,12,32.3126702845986
552500,12,32.3126702845986
552600,12,32.3126702845986
552700,12,32.3126702845986
552800,12,32.3126702845986
552900,12,32.3126702845986
553000,12,32.3126702845986
553100,12,32.3126702845986
553200,12,32.3126702845986
553300,12,32.3126702845986
553400,12,32.3126702845986
553500,12,32.3126702845986
553600,12,32.3126702845986
553700,12,32.3126702845986
553800,12,32.3126702845986
553900,12,32.3126702845986
554000,12,32.3126702845986
554100,12,32.3126702845986
554200,12,32.3126702845986
554300,12,32.3126702845986
554400,12,32.3126702845986
554500,12,32.3126702845986
554600,12,32.3126702845986
554700,12,32.3126702845986
554800,12,32.3126702845986
554900,12,32.3126702845986
555000,12,32.3126702845986
555100,12,32.3126702845986
555200,12,32.3126702845986
555300,12,32.3126702845986
555400,12,32.3126702845986
555500,12,32.3126702845986
555600,12,32.3126702845986
555700,12,32.3126702845986
555800,12,32.3126702845986
555900,12,32.3126702845986
556000,12,32.3126702845986
556100,12,32.3126702845986
556200,12,32.3126702845986
556300,12,32.3126702845986
556400,12,32.3126702845986
556500,12,32.3126702845986
556600,12,32.3126702845986
556700,12,32.3126702845986
556800,12,32.3126702845986
556900,12,32.3126702845986
557000,12,32.3126702845986
557100,12,32.3126702845986
557200,12,32.3126702845986
557300,12,32.3126702845986
557400,12,32.3126702845986
557500,12,32.3126702845986
557600,12,32.3126702845986
557700,12,32.3126702845986
557800,12,32.3126702845986
557900,12,32.3126702845986
558000,12,32.3126702845986
558100,12,32.3126702845986
558200,12,32.3126702845986
558300,12,32.3126702845986
558400,12,32.3126702845986
558500,12,32.3126702845986
558600,12,32.3126702845986
558700,12,32.3126702845986
558800,12,32.3126702845986
558900,12,32.3126702845986
559000,12,32.3126702845986
559100,12,32.3126702845986
559200,12,32.3126702845986
559300,12,32.3126702845986
559400,12,32.3126702845986
559500,12,32.3126702845986
559600,12,32.3126702845986
559700,12,32.3126702845986
559800,12,32.3126702845986
559900,12,32.3126702845986
560000,12,32.3126702845986
560100,12,32.3126702845986
560200,12,32.3126702845986
560300,12,32.3126702845986
560400,12,32.3126702845986
560500,12,32.3126702845986
560600,12,32.3126702845986
560700,12,32.3126702845986
560800,12,32.3126702845986
560900,12,32.3126702845986
561000,12,32.3126702845986
561100,12,32.3126702845986
561200,12,32.3126702845986
561300,12,32.3126702845986
561400,12,32.3126702845986
561500,12,32.3126702845986
561600,12,32.3126702845986
561700,12,32.3126702845986
561800,12,32.3126702845986
561900,12,32.3126702845986
562000,12,32.3126702845986
562100,12,32.3126702845986
562200,12,32.3126702845986
562300,12,32.3126702845986
562400,12,32.3126702845986
562500,12,32.3126702845986
562600,12,32.3126702845986
562700,12,32.3126702845986
562800,12,32.3126702845986
562900,12,32.3126702845986
563000,12,32.3126702845986
563100,12,32.3126702845986
563200,12,32.3126702845986
563300,12,32.3126702845986
563400,12,32.3126702845986
563500,12,32.3126702845986
563600,12,32.3126702845986
563700,12,32.3126702845986
563800,12,32.3126702845986
563900,12,32.3126702845986
564000,12,32.3126702845986
564100,12,32.3126702845986
564200,12,32.3126702845986
564300,12,32.3126702845986
564400,12,32.3126702845986
564500,12,32.3126702845986
564600,12,32.3126702845986
564700,12,32.3126702845986
564800,12,32.3126702845986
564900,12,32.3126702845986
565000,12,32.3126702845986
565100,12,32.3126702845986
565200,12,32.3126702845986
565300,12,32.3126702845986
565400,12,32.3126702845986
565500,12,32.3126702845986
565600,12,32.3126702845986
565700,12,32.3126702845986
565800,12,32.3126702845986
565900,12,32.3126702845986
566000,12,32.3126702845986
566100,12,32.3126702845986
566200,12,32.3126702845986
566300,12,32.3126702845986
566400,12,32.3126702845986
566500,12,32.3126702845986
566600,12,32.3126702845986
566700,12,32.3126702845986
566800,12,32.3126702845986
566900,12,32.3126702845986
567000,12,32.3126702845986
567100,12,32.3126702845986
567200,12,32.3126702845986
567300,12,32.3126702845986
567400,12,32.3126702845986
567500,12,32.3126702845986
567600,12,32.3126702845986
567700,12,32.3126702845986
567800,12,32.3126702845986
567900,12,32.3126702845986
568000,12,32.3126702845986
568100,12,32.3126702845986
568200,12,32.3126702845986
568300,12,32.3126702845986
568400,12,32.3126702845986
568500,12,32.3126702845986
568600,12,32.3126702845986
568700,12,32.3126702845986
568800,12,32.3126702845986
568900,12,32.3126702845986
569000,12,32.3126702845986
569100,12,32.3126702845986
569200,12,32.3126702845986
569300,12,32.3126702845986
569400,12,32.3126702845986
569500,12,32.3126702845986
569600,12,32.3126702845986
569700,12,32.3126702845986
569800,12,32.3126702845986
569900,12,32.3126702845986
570000,12,32.3126702845986
570100,12,32.3126702845986
570200,12,32.3126702845986
570300,12,32.3126702845986
570400,12,32.3126702845986
570500,12,32.3126702845986
570600,12,32.3126702845986
570700,12,32.3126702845986
570800,12,32.3126702845986
570900,12,32.3126702845986
571000,12,32.3126702845986
571100,12,32.3126702845986
571200,12,32.3126702845986
571300,12,32.3126702845986
571400,12,32.3126702845986
571500,12,32.3126702845986
571600,12,32.3126702845986
571700,12,32.3126702845986
571800,12,32.3126702845986
571900,12,32.3126702845986
572000,12,32.3126702845986
572100,12,32.3126702845986
572200,12,32.3126702845986
572300,12,32.3126702845986
572400,12,32.3126702845986
572500,12,32.3126702845986
572600,12,32.3126702845986
572700,12,32.3126702845986
572800,12,32.3126702845986
572900,12,32.3126702845986
573000,12,32.3126702845986
573100,12,32.3126702845986
573200,12,32.3126702845986
573300,12,32.3126702845986
573400,12,32.3126702845986
573500,12,32.3126702845986
573600,12,32.3126702845986
573700,12,32.3126702845986
573800,12,32.3126702845986
573900,12,32.3126702845986
574000,12,32.3126702845986
574100,12,32.3126702845986
574200,12,32.3126702845986
574300,12,32.3126702845986
574400,12,32.3126702845986
574500,12,32.3126702845986
574600,12,32.3126702845986
574700,12,32.3126702845986
574800,12,32.3126702845986
574900,12,32.3126702845986
575000,12,32.3126702845986
575100,12,32.3126702845986
575200,12,32.3126702845986
575300,12,32.3126702845986
575400,12,32.3126702845986
575500,12,32.3126702845986
575600,12,32.3126702845986
575700,12,32.3126702845986
575800,12,32.3126702845986
575900,12,32.3126702845986
576000,12,32.3126702845986
576100,12,32.3126702845986
576200,12,32.3126702845986
576300,12,32.3126702845986
576400,12,32.3126702845986
576500,12,32.3126702845986
576600,12,32.3126702845986
576700,12,32.3126702845986
576800,12,32.3126702845986
576900,12,32.3126702845986
577000,12,32.3126702845986
577100,12,32.3126702845986
577200,12,32.3126702845986
577300,12,32.3126702845986
577400,12,32.3126702845986
577500,12,32.3126702845986
577600,12,32.3126702845986
577700,12,32.3126702845986
577800,12,32.3126702845986
577900,12,32.3126702845986
578000,12,32.3126702845986
578100,12,32.3126702845986
578200,12,32.3126702845986
578300,12,32.3126702845986
578400,12,32.3126702845986
578500,12,32.3126702845986
578600,12,32.3126702845986
578700,12,32.3126702845986
578800,12,32.3126702845986
578900,12,32.3126702845986
579000,12,32.3126702845986
579100,12,32.3126702845986
579200,12,32.3126702845986
579300,12,32.3126702845986
579400,12,32.3126702845986
579500,12,32.3126702845986
579600,12,32.3126702845986
579700,12,32.3126702845986
579800,12,32.3126702845986
579900,12,32.3126702845986
580000,12,32.3126702845986
580100,12,32.3126702845986
580200,12,32.3126702845986
580300,12,32.3126702845986
580400,12,32.3126702845986
580500,12,32.3126702845986
580600,12,32.3126702845986
580700,12,32.3126702845986
580800,12,32.3126702845986
580900,12,32.3126702845986
581000,12,32.3126702845986
581100,12,32.3126702845986
581200,12,32.3126702845986
581300,12,32.3126702845986
581400,12,32.3126702845986
581500,12,32.3126702845986
581600,12,32.3126702845986
581700,12,32.3126702845986
581800,12,32.3126702845986
581900,12,32.3126702845986
582000,12,32.3126702845986
582100,12,32.3126702845986
582200,12,32.3126702845986
582300,12,32.3126702845986
582400,12,32.3126702845986
582500,12,32.3126702845986
582600,12,32.3126702845986
582700,12,32.3126702845986
582800,12,32.3126702845986
582900,12,32.3126702845986
583000,12,32.3126702845986
583100,12,32.3126702845986
583200,12,32.3126702845986
583300,12,32.3126702845986
583400,12,32.3126702845986
583500,12,32.3126702845986
583600,12,32.3126702845986
583700,12,32.3126702845986
583800,12,32.3126702845986
583900,12,32.3126702845986
584000,12,32.3126702845986
584100,12,32.3126702845986
584200,12,32.3126702845986
584300,12,32.3126702845986
584400,12,32.3126702845986
584500,12,32.3126702845986
584600,12,32.3126702845986
584700,12,32.3126702845986
584800,12,32.3126702845986
584900,12,32.3126702845986
585000,12,32.3126702845986
585100,12,32.3126702845986
585200,12,32.3126702845986
585300,12,32.3126702845986
585400,12,32.3126702845986
585500,12,32.3126702845986
585600,12,32.3126702845986
585700,12,32.3126702845986
585800,12,32.3126702845986
585900,12,32.3126702845986
586000,12,32.3126702845986
586100,12,32.3126702845986
586200,12,32.3126702845986
586300,12,32.3126702845986
586400,12,32.3126702845986
586500,12,32.3126702845986
586600,12,32.3126702845986
586700,12,32.3126702845986
586800,12,32.3126702845986
586900,12,32.3126702845986
587000,12,32.3126702845986
587100,12,32.3126702845986
587200,12,32.3126702845986
587300,12,32.3126702845986
587400,12,32.3126702845986
587500,12,32.3126702845986
587600,12,32.3126702845986
587700,12,32.3126702845986
587800,12,32.3126702845986
587900,12,32.3126702845986
588000,12,32.3126702845986
588100,12,32.3126702845986
588200,12,32.3126702845986
588300,12,32.3126702845986
588400,12,32.3126702845986
588500,12,32.3126702845986
588600,12,32.3126702845986
588700,12,32.3126702845986
588800,12,32.3126702845986
588900,12,32.3126702845986
589000,12,32.3126702845986
589100,12,32.3126702845986
589200,12,32.3126702845986
589300,12,32.3126702845986
589400,12,32.3126702845986
589500,12,32.3126702845986
589600,12,32.3126702845986
589700,12,32.3126702845986
589800,12,32.3126702845986
589900,12,32.3126702845986
590000,12,32.3126702845986
590100,12,32.3126702845986
590200,12,32.3126702845986
590300,12,32.3126702845986
590400,12,32.3126702845986
590500,12,32.3126702845986
590600,12,32.3126702845986
590700,12,32.3126702845986
590800,12,32.3126702845986
590900,12,32.3126702845986
591000,12,32.3126702845986
591100,12,32.3126702845986
591200,12,32.3126702845986
591300,12,32.3126702845986
591400,12,32.3126702845986
591500,12,32.3126702845986
591600,12,32.3126702845986
591700,12,32.3126702845986
591800,12,32.3126702845986
591900,12,32.3126702845986
592000,12,32.3126702845986
592100,12,32.3126702845986
592200,12,32.3126702845986
592300,12,32.3126702845986
592400,12,32.3126702845986
592500,12,32.3126702845986
592600,12,32.3126702845986
592700,12,32.3126702845986
592800,12,32.3126702845986
592900,12,32.3126702845986
593000,12,32.3126702845986
593100,12,32.3126702845986
593200,12,32.3126702845986
593300,12,32.3126702845986
593400,12,32.3126702845986
593500,12,32.3126702845986
593600,12,32.3126702845986
593700,12,32.3126702845986
593800,12,32.3126702845986
593900,12,32.3126702845986
594000,12,32.3126702845986
594100,12,32.3126702845986
594200,12,32.3126702845986
594300,12,32.3126702845986
594400,12,32.3126702845986
594500,12,32.3126702845986
594600,12,32.3126702845986
594700,12,32.3126702845986
594800,12,32.3126702845986
594900,12,32.3126702845986
595000,12,32.3126702845986
595100,12,32.3126702845986
595200,12,32.3126702845986
595300,12,32.3126702845986
595400,12,32.3126702845986
595500,12,32.3126702845986
595600,12,32.3126702845986
595700,12,32.3126702845986
595800,12,32.3126702845986
595900,12,32.3126702845986
596000,12,32.3126702845986
596100,12,32.3126702845986
596200,12,32.3126702845986
596300,12,32.3126702845986
596400,12,32.3126702845986
596500,12,32.3126702845986
596600,12,32.3126702845986
596700,12,32.3126702845986
596800,12,32.3126702845986
596900,12,32.3126702845986
597000,12,32.3126702845986
597100,12,32.3126702845986
597200,12,32.3126702845986
597300,12,32.3126702845986
597400,12,32.3126702845986
597500,12,32.3126702845986
597600,12,32.3126702845986
597700,12,32.3126702845986
597800,12,32.3126702845986
597900,12,32.3126702845986
598000,12,32.3126702845986
598100,12,32.3126702845986
598200,12,32.3126702845986
598300,12,32.3126702845986
598400,12,32.3126702845986
598500,12,32.3126702845986
598600,12,32.3126702845986
598700,12,32.3126702845986
598800,12,32.3126702845986
598900,12,32.3126702845986
599000,12,32.3126702845986
599100,12,32.3126702845986
599200,12,32.3126702845986
599300,12,32.3126702845986
599400,12,32.3126702845986
599500,12,32.3126702845986
599600,12,32.3126702845986
599700,12,32.3126702845986
599800,12,32.3126702845986
599900,12,32.3126702845986
600000,12,32.3126702845986
600100,12,32.3126702845986
600200,12,32.3126702845986
600300,12,32.3126702845986
600400,12,32.3126702845986
600500,12,32.3126702845986
600600,12,32.3126702845986
600700,12,32.3126702845986
600800,12,32.3126702845986
600900,12,32.3126702845986
601000,12,32.3126702845986
601100,12,32.3126702845986
601200,12,32.3126702845986
601300,12,32.3126702845986
601400,12,32.3126702845986
601500,12,32.3126702845986
601600,12,32.3126702845986
601700,12,32.3126702845986
601800,12,32.3126702845986
601900,12,32.3126702845986
602000,12,32.3126702845986
602100,12,32.3126702845986
602200,12,32.3126702845986
602300,12,32.3126702845986
602400,12,32.3126702845986
602500,12,32.3126702845986
602600,12,32.3126702845986
602700,12,32.3126702845986
602800,12,32.3126702845986
602900,12,32.3126702845986
603000,12,32.3126702845986
603100,12,32.3126702845986
603200,12,32.3126702845986
603300,12,32.3126702845986
603400,12,32.3126702845986
603500,12,32.3126702845986
603600,12,32.3126702845986
603700,12,32.3126702845986
603800,12,32.3126702845986
603900,12,32.3126702845986
604000,12,32.3126702845986
604100,12,32.3126702845986
604200,12,32.3126702845986
604300,12,32.3126702845986
604400,12,32.3126702845986
604500,12,32.3126702845986
604600,12,32.3126702845986
604700,12,32.3126702845986
604800,12,32.3126702845986
604900,12,32.3126702845986
605000,12,32.3126702845986
605100,12,32.3126702845986
605200,12,32.3126702845986
605300,12,32.3126702845986
605400,12,32.3126702845986
605500,12,32.3126702845986
605600,12,32.3126702845986
605700,12,32.3126702845986
605800,12,32.3126702845986
605900,12,32.3126702845986
606000,12,32.3126702845986
606100,12,32.3126702845986
606200,12,32.3126702845986
606300,12,32.3126702845986
606400,12,32.3126702845986
606500,12,32.3126702845986
606600,12,32.3126702845986
606700,12,32.3126702845986
606800,12,32.3126702845986
606900,12,32.3126702845986
607000,12,32.3126702845986
607100,12,32.3126702845986
607200,12,32.3126702845986
607300,12,32.3126702845986
607400,12,32.3126702845986
607500,12,32.3126702845986
607600,12,32.3126702845986
607700,12,32.3126702845986
607800,12,32.3126702845986
607900,12,32.3126702845986
608000,12,32.3126702845986
608100,12,32.3126702845986
608200,12,32.3126702845986
608300,12,32.3126702845986
608400,12,32.3126702845986
608500,12,32.3126702845986
608600,12,32.3126702845986
608700,12,32.3126702845986
608800,12,32.3126702845986
608900,12,32.3126702845986
609000,12,32.3126702845986
609100,12,32.3126702845986
609200,12,32.3126702845986
609300,12,32.3126702845986
609400,12,32.3126702845986
609500,12,32.3126702845986
609600,12,32.3126702845986
609700,12,32.3126702845986
609800,12,32.3126702845986
609900,12,32.3126702845986
610000,12,32.3126702845986
610100,12,32.3126702845986
610200,12,32.3126702845986
610300,12,32.3126702845986
610400,12,32.3126702845986
610500,12,32.3126702845986
610600,12,32.3126702845986
610700,12,32.3126702845986
610800,12,32.3126702845986
610900,12,32.3126702845986
611000,12,32.3126702845986
611100,12,32.3126702845986
611200,12,32.3126702845986
611300,12,32.3126702845986
611400,12,32.3126702845986
611500,12,32.3126702845986
611600,12,32.3126702845986
611700,12,32.3126702845986
611800,12,32.3126702845986
611900,12,32.3126702845986
612000,12,32.3126702845986
612100,12,32.3126702845986
612200,12,32.3126702845986
612300,12,32.3126702845986
612400,12,32.3126702845986
612500,12,32.3126702845986
612600,12,32.3126702845986
612700,12,32.3126702845986
612800,12,32.3126702845986
612900,12,32.3126702845986
613000,12,32.3126702845986
613100,12,32.3126702845986
613200,12,32.3126702845986
613300,12,32.3126702845986
613400,12,32.3126702845986
613500,12,32.3126702845986
613600,12,32.3126702845986
613700,12,32.3126702845986
613800,12,32.3126702845986
613900,12,32.3126702845986
614000,12,32.3126702845986
614100,12,32.3126702845986
614200,12,32.3126702845986
614300,12,32.3126702845986
614400,12,32.3126702845986
614500,12,32.3126702845986
614600,12,32.3126702845986
614700,12,32.3126702845986
614800,12,32.3126702845986
614900,12,32.3126702845986
615000,12,32.3126702845986
615100,12,32.3126702845986
615200,12,32.3126702845986
615300,12,32.3126702845986
615400,12,32.3126702845986
615500,12,32.3126702845986
615600,12,32.3126702845986
615700,12,32.3126702845986
615800,12,32.3126702845986
615900,12,32.3126702845986
616000,12,32.3126702845986
616100,12,32.3126702845986
616200,12,32.3126702845986
616300,12,32.3126702845986
616400,12,32.3126702845986
616500,12,32.3126702845986
616600,12,32.3126702845986
616700,12,32.3126702845986
616800,12,32.3126702845986
616900,12,32.3126702845986
617000,12,32.3126702845986
617100,12,32.3126702845986
617200,12,32.3126702845986
617300,12,32.3126702845986
617400,12,32.3126702845986
617500,12,32.3126702845986
617600,12,32.3126702845986
617700,12,32.3126702845986
617800,12,32.3126702845986
617900,12,32.3126702845986
618000,12,32.3126702845986
618100,12,32.3126702845986
618200,12,32.3126702845986
618300,12,32.3126702845986
618400,12,32.3126702845986
618500,12,32.3126702845986
618600,12,32.3126702845986
618700,12,32.3126702845986
618800,12,32.3126702845986
618900,12,32.3126702845986
619000,12,32.3126702845986
619100,12,32.3126702845986
619200,12,32.3126702845986
619300,12,32.3126702845986
619400,12,32.3126702845986
619500,12,32.3126702845986
619600,12,32.3126702845986
619700,12,32.3126702845986
619800,12,32.3126702845986
619900,12,32.3126702845986
620000,12,32.3126702845986
620100,12,32.3126702845986
620200,12,32.3126702845986
620300,12,32.3126702845986
620400,12,32.3126702845986
620500,12,32.3126702845986
620600,12,32.3126702845986
620700,12,32.3126702845986
620800,12,32.3126702845986
620900,12,32.3126702845986
621000,12,32.3126702845986
621100,12,32.3126702845986
621200,12,32.3126702845986
621300,12,32.3126702845986
621400,12,32.3126702845986
621500,12,32.3126702845986
621600,12,32.3126702845986
621700,12,32.3126702845986
621800,12,32.3126702845986
621900,12,32.3126702845986
622000,12,32.3126702845986
622100,12,32.3126702845986
622200,12,32.3126702845986
622300,12,32.3126702845986
622400,12,32.3126702845986
622500,12,32.3126702845986
622600,12,32.3126702845986
622700,12,32.3126702845986
622800,12,32.3126702845986
622900,12,32.3126702845986
623000,12,32.3126702845986
623100,12,32.3126702845986
623200,12,32.3126702845986
623300,12,32.3126702845986
623400,12,32.3126702845986
623500,12,32.3126702845986
623600,12,32.3126702845986
623700,12,32.3126702845986
623800,12,32.3126702845986
623900,12,32.3126702845986
624000,12,32.3126702845986
624100,12,32.3126702845986
624200,12,32.3126702845986
624300,12,32.3126702845986
624400,12,32.3126702845986
624500,12,32.3126702845986
624600,12,32.3126702845986
624700,12,32.3126702845986
624800,12,32.3126702845986
624900,12,32.3126702845986
625000,12,32.3126702845986
625100,12,32.3126702845986
625200,12,32.3126702845986
625300,12,32.3126702845986
625400,12,32.3126702845986
625500,12,32.3126702845986
625600,12,32.3126702845986
625700,12,32.3126702845986
625800,12,32.3126702845986
625900,12,32.3126702845986
626000,12,32.3126702845986
626100,12,32.3126702845986
626200,12,32.3126702845986
626300,12,32.3126702845986
626400,12,32.3126702845986
626500,12,32.3126702845986
626600,12,32.3126702845986
626700,12,32.3126702845986
626800,12,32.3126702845986
626900,12,32.3126702845986
627000,12,32.3126702845986
627100,12,32.3126702845986
627200,12,32.3126702845986
627300,12,32.3126702845986
627400,12,32.3126702845986
627500,12,32.3126702845986
627600,12,32.3126702845986
627700,12,32.3126702845986
627800,12,32.3126702845986
627900,12,32.3126702845986
628000,12,32.3126702845986
628100,12,32.3126702845986
628200,12,32.3126702845986
628300,12,32.3126702845986
628400,12,32.3126702845986
628500,12,32.3126702845986
628600,12,32.3126702845986
628700,12,32.3126702845986
628800,12,32.3126702845986
628900,12,32.3126702845986
629000,12,32.3126702845986
629100,12,32.3126702845986
629200,12,32.3126702845986
629300,12,32.3126702845986
629400,12,32.3126702845986
629500,12,32.3126702845986
629600,12,32.3126702845986
629700,12,32.3126702845986
629800,12,32.3126702845986
629900,12,32.3126702845986
630000,12,32.3126702845986
630100,12,32.3126702845986
630200,12,32.3126702845986
630300,12,32.3126702845986
630400,12,32.3126702845986
630500,12,32.3126702845986
630600,12,32.3126702845986
630700,12,32.3126702845986
630800,12,32.3126702845986
630900,12,32.3126702845986
631000,12,32.3126702845986
631100,12,32.3126702845986
631200,12,32.3126702845986
631300,12,32.3126702845986
631400,12,32.3126702845986
631500,12,32.3126702845986
631600,12,32.3126702845986
631700,12,32.3126702845986
631800,12,32.3126702845986
631900,12,32.3126702845986
632000,12,32.3126702845986
632100,12,32.3126702845986
632200,12,32.3126702845986
632300,12,32.3126702845986
632400,12,32.3126702845986
632500,12,32.3126702845986
632600,12,32.3126702845986
632700,12,32.3126702845986
632800,12,32.3126702845986
632900,12,32.3126702845986
633000,12,32.3126702845986
633100,12,32.3126702845986
633200,12,32.3126702845986
633300,12,32.3126702845986
633400,12,32.3126702845986
633500,12,32.3126702845986
633600,12,32.3126702845986
633700,12,32.3126702845986
633800,12,32.3126702845986
633900,12,32.3126702845986
634000,12,32.3126702845986
634100,12,32.3126702845986
634200,12,32.3126702845986
634300,12,32.3126702845986
634400,12,32.3126702845986
634500,12,32.3126702845986
634600,12,32.3126702845986
634700,12,32.3126702845986
634800,12,32.3126702845986
634900,12,32.3126702845986
635000,12,32.3126702845986
635100,12,32.3126702845986
635200,12,32.3126702845986
635300,12,32.3126702845986
635400,12,32.3126702845986
635500,12,32.3126702845986
635600,12,32.3126702845986
635700,12,32.3126702845986
635800,12,32.3126702845986
635900,12,32.3126702845986
636000,12,32.3126702845986
636100,12,32.3126702845986
636200,12,32.3126702845986
636300,12,32.3126702845986
636400,12,32.3126702845986
636500,12,32.3126702845986
636600,12,32.3126702845986
636700,12,32.3126702845986
636800,12,32.3126702845986
636900,12,32.3126702845986
637000,12,32.3126702845986
637100,12,32.3126702845986
637200,12,32.3126702845986
637300,12,32.3126702845986
637400,12,32.3126702845986
637500,12,32.3126702845986
637600,12,32.3126702845986
637700,12,32.3126702845986
637800,12,32.3126702845986
637900,12,32.3126702845986
638000,12,32.3126702845986
638100,12,32.3126702845986
638200,12,32.3126702845986
638300,12,32.3126702845986
638400,12,32.3126702845986
638500,12,32.3126702845986
638600,12,32.3126702845986
638700,12,32.3126702845986
638800,12,32.3126702845986
638900,12,32.3126702845986
639000,12,32.3126702845986
639100,12,32.3126702845986
639200,12,32.3126702845986
639300,12,32.3126702845986
639400,12,32.3126702845986
639500,12,32.3126702845986
639600,12,32.3126702845986
639700,12,32.3126702845986
639800,12,32.3126702845986
639900,12,32.3126702845986
640000,12,32.3126702845986
640100,12,32.3126702845986
640200,12,32.3126702845986
640300,12,32.3126702845986
640400,12,32.3126702845986
640500,12,32.3126702845986
640600,12,32.3126702845986
640700,12,32.3126702845986
640800,12,32.3126702845986
640900,12,32.3126702845986
641000,12,32.3126702845986
641100,12,32.3126702845986
641200,12,32.3126702845986
641300,12,32.3126702845986
641400,12,32.3126702845986
641500,12,32.3126702845986
641600,12,32.3126702845986
641700,12,32.3126702845986
641800,12,32.3126702845986
641900,12,32.3126702845986
642000,12,32.3126702845986
642100,12,32.3126702845986
642200,12,32.3126702845986
642300,12,32.3126702845986
642400,12,32.3126702845986
642500,12,32.3126702845986
642600,12,32.3126702845986
642700,12,32.3126702845986
642800,12,32.3126702845986
642900,12,32.3126702845986
643000,12,32.3126702845986
643100,12,32.3126702845986
643200,12,32.3126702845986
643300,12,32.3126702845986
643400,12,32.3126702845986
643500,12,32.3126702845986
643600,12,32.3126702845986
643700,12,32.3126702845986
643800,12,32.3126702845986
643900,12,32.3126702845986
644000,12,32.3126702845986
644100,12,32.3126702845986
644200,12,32.3126702845986
644300,12,32.3126702845986
644400,12,32.3126702845986
644500,12,32.3126702845986
644600,12,32.3126702845986
644700,12,32.3126702845986
644800,12,32.3126702845986
644900,12,32.3126702845986
645000,12,32.3126702845986
645100,12,32.3126702845986
645200,12,32.3126702845986
645300,12,32.3126702845986
645400,12,32.3126702845986
645500,12,32.3126702845986
645600,12,32.3126702845986
645700,12,32.3126702845986
645800,12,32.3126702845986
645900,12,32.3126702845986
646000,12,32.3126702845986
646100,12,32.3126702845986
646200,12,32.3126702845986
646300,12,32.3126702845986
646400,12,32.3126702845986
646500,12,32.3126702845986
646600,12,32.3126702845986
646700,12,32.3126702845986
646800,12,32.3126702845986
646900,12,32.3126702845986
647000,12,32.3126702845986
647100,12,32.3126702845986
647200,12,32.3126702845986
647300,12,32.3126702845986
647400,12,32.3126702845986
647500,12,32.3126702845986
647600,12,32.3126702845986
647700,12,32.3126702845986
647800,12,32.3126702845986
647900,12,32.3126702845986
648000,12,32.3126702845986
648100,12,32.3126702845986
648200,12,32.3126702845986
648300,12,32.3126702845986
648400,12,32.3126702845986
648500,12,32.3126702845986
648600,12,32.3126702845986
648700,12,32.3126702845986
648800,12,32.3126702845986
648900,12,32.3126702845986
649000,12,32.3126702845986
649100,12,32.3126702845986
649200,12,32.3126702845986
649300,12,32.3126702845986
649400,12,32.3126702845986
649500,12,32.3126702845986
649600,12,32.3126702845986
649700,12,32.3126702845986
649800,12,32.3126702845986
649900,12,32.3126702845986
650000,12,32.3126702845986
650100,12,32.3126702845986
650200,12,32.3126702845986
650300,12,32.3126702845986
650400,12,32.3126702845986
650500,12,32.3126702845986
650600,12,32.3126702845986
650700,12,32.3126702845986
650800,12,32.3126702845986
650900,12,32.3126702845986
651000,12,32.3126702845986
651100,12,32.3126702845986
651200,12,32.3126702845986
651300,12,32.3126702845986
651400,12,32.3126702845986
651500,12,32.3126702845986
651600,12,32.3126702845986
651700,12,32.3126702845986
651800,12,32.3126702845986
651900,12,32.3126702845986
652000,12,32.3126702845986
652100,12,32.3126702845986
652200,12,32.3126702845986
652300,12,32.3126702845986
652400,12,32.3126702845986
652500,12,32.3126702845986
652600,12,32.3126702845986
652700,12,32.3126702845986
652800,12,32.3126702845986
652900,12,32.3126702845986
653000,12,32.3126702845986
653100,12,32.3126702845986
653200,12,32.3126702845986
653300,12,32.3126702845986
653400,12,32.3126702845986
653500,12,32.3126702845986
653600,12,32.3126702845986
653700,12,32.3126702845986
653800,12,32.3126702845986
653900,12,32.3126702845986
654000,12,32.3126702845986
654100,12,32.3126702845986
654200,12,32.3126702845986
654300,12,32.3126702845986
654400,12,32.3126702845986
654500,12,32.3126702845986
654600,12,32.3126702845986
654700,12,32.3126702845986
654800,12,32.3126702845986
654900,12,32.3126702845986
655000,12,32.3126702845986
655100,12,32.3126702845986
655200,12,32.3126702845986
655300,12,32.3126702845986
655400,12,32.3126702845986
655500,12,32.3126702845986
655600,12,32.3126702845986
655700,12,32.3126702845986
655800,12,32.3126702845986
655900,12,32.3126702845986
656000,12,32.3126702845986
656100,12,32.3126702845986
656200,12,32.3126702845986
656300,12,32.3126702845986
656400,12,32.3126702845986
656500,12,32.3126702845986
656600,12,32.3126702845986
656700,12,32.3126702845986
656800,12,32.3126702845986
656900,12,32.3126702845986
657000,12,32.3126702845986
657100,12,32.3126702845986
657200,12,32.3126702845986
657300,12,32.3126702845986
657400,12,32.3126702845986
657500,12,32.3126702845986
657600,12,32.3126702845986
657700,12,32.3126702845986
657800,12,32.3126702845986
657900,12,32.3126702845986
658000,12,32.3126702845986
658100,12,32.3126702845986
658200,12,32.3126702845986
658300,12,32.3126702845986
658400,12,32.3126702845986
658500,12,32.3126702845986
658600,12,32.3126702845986
658700,12,32.3126702845986
658800,12,32.3126702845986
658900,12,32.3126702845986
659000,12,32.3126702845986
659100,12,32.3126702845986
659200,12,32.3126702845986
659300,12,32.3126702845986
659400,12,32.3126702845986
659500,12,32.3126702845986
659600,12,32.3126702845986
659700,12,32.3126702845986
659800,12,32.3126702845986
659900,12,32.3126702845986
660000,12,32.3126702845986
660100,12,32.3126702845986
660200,12,32.3126702845986
660300,12,32.3126702845986
660400,12,32.3126702845986
660500,12,32.3126702845986
660600,12,32.3126702845986
660700,12,32.3126702845986
660800,12,32.3126702845986
660900,12,32.3126702845986
661000,12,32.3126702845986
661100,12,32.3126702845986
661200,12,32.3126702845986
661300,12,32.3126702845986
661400,12,32.3126702845986
661500,12,32.3126702845986
661600,12,32.3126702845986
661700,12,32.3126702845986
661800,12,32.3126702845986
661900,12,32.3126702845986
662000,12,32.3126702845986
662100,12,32.3126702845986
662200,12,32.3126702845986
662300,12,32.3126702845986
662400,12,32.3126702845986
662500,12,32.3126702845986
662600,12,32.3126702845986
662700,12,32.3126702845986
662800,12,32.3126702845986
662900,12,32.3126702845986
663000,12,32.3126702845986
663100,12,32.3126702845986
663200,12,32.3126702845986
663300,12,32.3126702845986
663400,12,32.3126702845986
663500,12,32.3126702845986
663600,12,32.3126702845986
663700,12,32.3126702845986
663800,12,32.3126702845986
663900,12,32.3126702845986
664000,12,32.3126702845986
664100,12,32.3126702845986
664200,12,32.3126702845986
664300,12,32.3126702845986
664400,12,32.3126702845986
664500,12,32.3126702845986
664600,12,32.3126702845986
664700,12,32.3126702845986
664800,12,32.3126702845986
664900,12,32.3126702845986
665000,12,32.3126702845986
665100,12,32.3126702845986
665200,12,32.3126702845986
665300,12,32.3126702845986
665400,12,32.3126702845986
665500,12,32.3126702845986
665600,12,32.3126702845986
665700,12,32.3126702845986
665800,12,32.3126702845986
665900,12,32.3126702845986
666000,12,32.3126702845986
666100,12,32.3126702845986
666200,12,32.3126702845986
666300,12,32.3126702845986
666400,12,32.3126702845986
666500,12,32.3126702845986
666600,12,32.3126702845986
666700,12,32.3126702845986
666800,12,32.3126702845986
666900,12,32.3126702845986
667000,12,32.3126702845986
667100,12,32.3126702845986
667200,12,32.3126702845986
667300,12,32.3126702845986
667400,12,32.3126702845986
667500,12,32.3126702845986
667600,12,32.3126702845986
667700,12,32.3126702845986
667800,12,32.3126702845986
667900,12,32.3126702845986
668000,12,32.3126702845986
668100,12,32.3126702845986
668200,12,32.3126702845986
668300,12,32.3126702845986
668400,12,32.3126702845986
668500,12,32.3126702845986
668600,12,32.3126702845986
668700,12,32.3126702845986
668800,12,32.3126702845986
668900,12,32.3126702845986
669000,12,32.3126702845986
669100,12,32.3126702845986
669200,12,32.3126702845986
669300,12,32.3126702845986
669400,12,32.3126702845986
669500,12,32.3126702845986
669600,12,32.3126702845986
669700,12,32.3126702845986
669800,12,32.3126702845986
669900,12,32.3126702845986
670000,12,32.3126702845986
670100,12,32.3126702845986
670200,12,32.3126702845986
670300,12,32.3126702845986
670400,12,32.3126702845986
670500,12,32.3126702845986
670600,12,32.3126702845986
670700,12,32.3126702845986
670800,12,32.3126702845986
670900,12,32.3126702845986
671000,12,32.3126702845986
671100,12,32.3126702845986
671200,12,32.3126702845986
671300,12,32.3126702845986
671400,12,32.3126702845986
671500,12,32.3126702845986
671600,12,32.3126702845986
671700,12,32.3126702845986
671800,12,32.3126702845986
671900,12,32.3126702845986
672000,12,32.3126702845986
672100,12,32.3126702845986
672200,12,32.3126702845986
672300,12,32.3126702845986
672400,12,32.3126702845986
672500,12,32.3126702845986
672600,12,32.3126702845986
672700,12,32.3126702845986
672800,12,32.3126702845986
672900,12,32.3126702845986
673000,12,32.3126702845986
673100,12,32.3126702845986
673200,12,32.3126702845986
673300,12,32.3126702845986
673400,12,32.3126702845986
673500,12,32.3126702845986
673600,12,32.3126702845986
673700,12,32.3126702845986
673800,12,32.3126702845986
673900,12,32.3126702845986
674000,12,32.3126702845986
674100,12,32.3126702845986
674200,12,32.3126702845986
674300,12,32.3126702845986
674400,12,32.3126702845986
674500,12,32.3126702845986
674600,12,32.3126702845986
674700,12,32.3126702845986
674800,12,32.3126702845986
674900,12,32.3126702845986
675000,12,32.3126702845986
675100,12,32.3126702845986
675200,12,32.3126702845986
675300,12,32.3126702845986
675400,12,32.3126702845986
675500,12,32.3126702845986
675600,12,32.3126702845986
675700,12,32.3126702845986
675800,12,32.3126702845986
675900,12,32.3126702845986
676000,12,32.3126702845986
676100,12,32.3126702845986
676200,12,32.3126702845986
676300,12,32.3126702845986
676400,12,32.3126702845986
676500,12,32.3126702845986
676600,12,32.3126702845986
676700,12,32.3126702845986
676800,12,32.3126702845986
676900,12,32.3126702845986
677000,12,32.3126702845986
677100,12,32.3126702845986
677200,12,32.3126702845986
677300,12,32.3126702845986
677400,12,32.3126702845986
677500,12,32.3126702845986
677600,12,32.3126702845986
677700,12,32.3126702845986
677800,12,32.3126702845986
677900,12,32.3126702845986
678000,12,32.3126702845986
678100,12,32.3126702845986
678200,12,32.3126702845986
678300,12,32.3126702845986
678400,12,32.3126702845986
678500,12,32.3126702845986
678600,12,32.3126702845986
678700,12,32.3126702845986
678800,12,32.3126702845986
678900,12,32.3126702845986
679000,12,32.3126702845986
679100,12,32.3126702845986
679200,12,32.3126702845986
679300,12,32.3126702845986
679400,12,32.3126702845986
679500,12,32.3126702845986
679600,12,32.3126702845986
679700,12,32.3126702845986
679800,12,32.3126702845986
679900,12,32.3126702845986
680000,12,32.3126702845986
680100,12,32.3126702845986
680200,12,32.3126702845986
680300,12,32.3126702845986
680400,12,32.3126702845986
680500,12,32.3126702845986
680600,12,32.3126702845986
680700,12,32.3126702845986
680800,12,32.3126702845986
680900,12,32.3126702845986
681000,12,32.3126702845986
681100,12,32.3126702845986
681200,12,32.3126702845986
681300,12,32.3126702845986
681400,12,32.3126702845986
681500,12,32.3126702845986
681600,12,32.3126702845986
681700,12,32.3126702845986
681800,12,32.3126702845986
681900,12,32.3126702845986
682000,12,32.3126702845986
682100,12,32.3126702845986
682200,12,32.3126702845986
682300,12,32.3126702845986
682400,12,32.3126702845986
682500,12,32.3126702845986
682600,12,32.3126702845986
682700,12,32.3126702845986
682800,12,32.3126702845986
682900,12,32.3126702845986
683000,12,32.3126702845986
683100,12,32.3126702845986
683200,12,32.3126702845986
683300,12,32.3126702845986
683400,12,32.3126702845986
683500,12,32.3126702845986
683600,12,32.3126702845986
683700,12,32.3126702845986
683800,12,32.3126702845986
683900,12,32.3126702845986
684000,12,32.3126702845986
684100,12,32.3126702845986
684200,12,32.3126702845986
684300,12,32.3126702845986
684400,12,32.3126702845986
684500,12,32.3126702845986
684600,12,32.3126702845986
684700,12,32.3126702845986
684800,12,32.3126702845986
684900,12,32.3126702845986
685000,12,32.3126702845986
685100,12,32.3126702845986
685200,12,32.3126702845986
685300,12,32.3126702845986
685400,12,32.3126702845986
685500,12,32.3126702845986
685600,12,32.3126702845986
685700,12,32.3126702845986
685800,12,32.3126702845986
685900,12,32.3126702845986
686000,12,32.3126702845986
686100,12,32.3126702845986
686200,12,32.3126702845986
686300,12,32.3126702845986
686400,12,32.3126702845986
686500,12,32.3126702845986
686600,12,32.3126702845986
686700,12,32.3126702845986
686800,12,32.3126702845986
686900,12,32.3126702845986
687000,12,32.3126702845986
687100,12,32.3126702845986
687200,12,32.3126702845986
687300,12,32.3126702845986
687400,12,32.3126702845986
687500,12,32.3126702845986
687600,12,32.3126702845986
687700,12,32.3126702845986
687800,12,32.3126702845986
687900,12,32.3126702845986
688000,12,32.3126702845986
688100,12,32.3126702845986
688200,12,32.3126702845986
688300,12,32.3126702845986
688400,12,32.3126702845986
688500,12,32.3126702845986
688600,12,32.3126702845986
688700,12,32.3126702845986
688800,12,32.3126702845986
688900,12,32.3126702845986
689000,12,32.3126702845986
689100,12,32.3126702845986
689200,12,32.3126702845986
689300,12,32.3126702845986
689400,12,32.3126702845986
689500,12,32.3126702845986
689600,12,32.3126702845986
689700,12,32.3126702845986
689800,12,32.3126702845986
689900,12,32.3126702845986
690000,12,32.3126702845986
690100,12,32.3126702845986
690200,12,32.3126702845986
690300,12,32.3126702845986
690400,12,32.3126702845986
690500,12,32.3126702845986
690600,12,32.3126702845986
690700,12,32.3126702845986
690800,12,32.3126702845986
690900,12,32.3126702845986
691000,12,32.3126702845986
691100,12,32.3126702845986
691200,12,32.3126702845986
691300,12,32.3126702845986
691400,12,32.3126702845986
691500,12,32.3126702845986
691600,12,32.3126702845986
691700,12,32.3126702845986
691800,12,32.3126702845986
691900,12,32.3126702845986
692000,12,32.3126702845986
692100,12,32.3126702845986
692200,12,32.3126702845986
692300,12,32.3126702845986
692400,12,32.3126702845986
692500,12,32.3126702845986
692600,12,32.3126702845986
692700,12,32.3126702845986
692800,12,32.3126702845986
692900,12,32.3126702845986
693000,12,32.3126702845986
693100,12,32.3126702845986
693200,12,32.3126702845986
693300,12,32.3126702845986
693400,12,32.3126702845986
693500,12,32.3126702845986
693600,12,32.3126702845986
693700,12,32.3126702845986
693800,12,32.3126702845986
693900,12,32.3126702845986
694000,12,32.3126702845986
694100,12,32.3126702845986
694200,12,32.3126702845986
694300,12,32.3126702845986
694400,12,32.3126702845986
694500,12,32.3126702845986
694600,12,32.3126702845986
694700,12,32.3126702845986
694800,12,32.3126702845986
694900,12,32.3126702845986
695000,12,32.3126702845986
695100,12,32.3126702845986
695200,12,32.3126702845986
695300,12,32.3126702845986
695400,12,32.3126702845986
695500,12,32.3126702845986
695600,12,32.3126702845986
695700,12,32.3126702845986
695800,12,32.3126702845986
695900,12,32.3126702845986
696000,12,32.3126702845986
696100,12,32.3126702845986
696200,12,32.3126702845986
696300,12,32.3126702845986
696400,12,32.3126702845986
696500,12,32.3126702845986
696600,12,32.3126702845986
696700,12,32.3126702845986
696800,12,32.3126702845986
696900,12,32.3126702845986
697000,12,32.3126702845986
697100,12,32.3126702845986
697200,12,32.3126702845986
697300,12,32.3126702845986
697400,12,32.3126702845986
697500,12,32.3126702845986
697600,12,32.3126702845986
697700,12,32.3126702845986
697800,12,32.3126702845986
697900,12,32.3126702845986
698000,12,32.3126702845986
698100,12,32.3126702845986
698200,12,32.3126702845986
698300,12,32.3126702845986
698400,12,32.3126702845986
698500,12,32.3126702845986
698600,12,32.3126702845986
698700,12,32.3126702845986
698800,12,32.3126702845986
698900,12,32.3126702845986
699000,12,32.3126702845986
699100,12,32.3126702845986
699200,12,32.3126702845986
699300,12,32.3126702845986
699400,12,32.3126702845986
699500,12,32.3126702845986
699600,12,32.3126702845986
699700,12,32.3126702845986
699800,12,32.3126702845986
699900,12,32.3126702845986
700000,12,32.3126702845986
700100,12,32.3126702845986
700200,12,32.3126702845986
700300,12,32.3126702845986
700400,12,32.3126702845986
700500,12,32.3126702845986
700600,12,32.3126702845986
700700,12,32.3126702845986
700800,12,32.3126702845986
700900,12,32.3126702845986
701000,12,32.3126702845986
701100,12,32.3126702845986
701200,12,32.3126702845986
701300,12,32.3126702845986
701400,12,32.3126702845986
701500,12,32.3126702845986
701600,12,32.3126702845986
701700,12,32.3126702845986
701800,12,32.3126702845986
701900,12,32.3126702845986
702000,12,32.3126702845986
702100,12,32.3126702845986
702200,12,32.3126702845986
702300,12,32.3126702845986
702400,12,32.3126702845986
702500,12,32.3126702845986
702600,12,32.3126702845986
702700,12,32.3126702845986
702800,12,32.3126702845986
702900,12,32.3126702845986
703000,12,32.3126702845986
703100,12,32.3126702845986
703200,12,32.3126702845986
703300,12,32.3126702845986
703400,12,32.3126702845986
703500,12,32.3126702845986
703600,12,32.3126702845986
703700,12,32.3126702845986
703800,12,32.3126702845986
703900,12,32.3126702845986
704000,12,32.3126702845986
704100,12,32.3126702845986
704200,12,32.3126702845986
704300,12,32.3126702845986
704400,12,32.3126702845986
704500,12,32.3126702845986
704600,12,32.3126702845986
704700,12,32.3126702845986
704800,12,32.3126702845986
704900,12,32.3126702845986
705000,12,32.3126702845986
705100,12,32.3126702845986
705200,12,32.3126702845986
705300,12,32.3126702845986
705400,12,32.3126702845986
705500,12,32.3126702845986
705600,12,32.3126702845986
705700,12,32.3126702845986
705800,12,32.3126702845986
705900,12,32.3126702845986
706000,12,32.3126702845986
706100,12,32.3126702845986
706200,12,32.3126702845986
706300,12,32.3126702845986
706400,12,32.3126702845986
706500,12,32.3126702845986
706600,12,32.3126702845986
706700,12,32.3126702845986
706800,12,32.3126702845986
706900,12,32.3126702845986
707000,12,32.3126702845986
707100,12,32.3126702845986
707200,12,32.3126702845986
707300,12,32.3126702845986
707400,12,32.3126702845986
707500,12,32.3126702845986
707600,12,32.3126702845986
707700,12,32.3126702845986
707800,12,32.3126702845986
707900,12,32.3126702845986
708000,12,32.3126702845986
708100,12,32.3126702845986
708200,12,32.3126702845986
708300,12,32.3126702845986
708400,12,32.3126702845986
708500,12,32.3126702845986
708600,12,32.3126702845986
708700,12,32.3126702845986
708800,12,32.3126702845986
708900,12,32.3126702845986
709000,12,32.3126702845986
709100,12,32.3126702845986
709200,12,32.3126702845986
709300,12,32.3126702845986
709400,12,32.3126702845986
709500,12,32.3126702845986
709600,12,32.3126702845986
709700,12,32.3126702845986
709800,12,32.3126702845986
709900,12,32.3126702845986
710000,12,32.3126702845986
710100,12,32.3126702845986
710200,12,32.3126702845986
710300,12,32.3126702845986
710400,12,32.3126702845986
710500,12,32.3126702845986
710600,12,32.3126702845986
710700,12,32.3126702845986
710800,12,32.3126702845986
710900,12,32.3126702845986
711000,12,32.3126702845986
711100,12,32.3126702845986
711200,12,32.3126702845986
711300,12,32.3126702845986
711400,12,32.3126702845986
711500,12,32.3126702845986
711600,12,32.3126702845986
711700,12,32.3126702845986
711800,12,32.3126702845986
711900,12,32.3126702845986
712000,12,32.3126702845986
712100,12,32.3126702845986
712200,12,32.3126702845986
712300,12,32.3126702845986
712400,12,32.3126702845986
712500,12,32.3126702845986
712600,12,32.3126702845986
712700,12,32.3126702845986
712800,12,32.3126702845986
712900,12,32.3126702845986
713000,12,32.3126702845986
713100,12,32.3126702845986
713200,12,32.3126702845986
713300,12,32.3126702845986
713400,12,32.3126702845986
713500,12,32.3126702845986
713600,12,32.3126702845986
713700,12,32.3126702845986
713800,12,32.3126702845986
713900,12,32.3126702845986
714000,12,32.3126702845986
714100,12,32.3126702845986
714200,12,32.3126702845986
714300,12,32.3126702845986
714400,12,32.3126702845986
714500,12,32.3126702845986
714600,12,32.3126702845986
714700,12,32.3126702845986
714800,12,32.3126702845986
714900,12,32.3126702845986
715000,12,32.3126702845986
715100,12,32.3126702845986
715200,12,32.3126702845986
715300,12,32.3126702845986
715400,12,32.3126702845986
715500,12,32.3126702845986
715600,12,32.3126702845986
715700,12,32.3126702845986
715800,12,32.3126702845986
715900,12,32.3126702845986
716000,12,32.3126702845986
716100,12,32.3126702845986
716200,12,32.3126702845986
716300,12,32.3126702845986
716400,12,32.3126702845986
716500,12,32.3126702845986
716600,12,32.3126702845986
716700,12,32.3126702845986
716800,12,32.3126702845986
716900,12,32.3126702845986
717000,12,32.3126702845986
717100,12,32.3126702845986
717200,12,32.3126702845986
717300,12,32.3126702845986
717400,12,32.3126702845986
717500,12,32.3126702845986
717600,12,32.3126702845986
717700,12,32.3126702845986
717800,12,32.3126702845986
717900,12,32.3126702845986
718000,12,32.3126702845986
718100,12,32.3126702845986
718200,12,32.3126702845986
718300,12,32.3126702845986
718400,12,32.3126702845986
718500,12,32.3126702845986
718600,12,32.3126702845986
718700,12,32.3126702845986
718800,12,32.3126702845986
718900,12,32.3126702845986
719000,12,32.3126702845986
719100,12,32.3126702845986
719200,12,32.3126702845986
719300,12,32.3126702845986
719400,12,32.3126702845986
719500,12,32.3126702845986
719600,12,32.3126702845986
719700,12,32.3126702845986
719800,12,32.3126702845986
719900,12,32.3126702845986
720000,12,32.3126702845986
720100,12,32.3126702845986
720200,12,32.3126702845986
720300,12,32.3126702845986
720400,12,32.3126702845986
720500,12,32.3126702845986
720600,12,32.3126702845986
720700,12,32.3126702845986
720800,12,32.3126702845986
720900,12,32.3126702845986
721000,12,32.3126702845986
721100,12,32.3126702845986
721200,12,32.3126702845986
721300,12,32.3126702845986
721400,12,32.3126702845986
721500,12,32.3126702845986
721600,12,32.3126702845986
721700,12,32.3126702845986
721800,12,32.3126702845986
721900,12,32.3126702845986
722000,12,32.3126702845986
722100,12,32.3126702845986
722200,12,32.3126702845986
722300,12,32.3126702845986
722400,12,32.3126702845986
722500,12,32.3126702845986
722600,12,32.3126702845986
722700,12,32.3126702845986
722800,12,32.3126702845986
722900,12,32.3126702845986
723000,12,32.3126702845986
723100,12,32.3126702845986
723200,12,32.3126702845986
723300,12,32.3126702845986
723400,12,32.3126702845986
723500,12,32.3126702845986
723600,12,32.3126702845986
723700,12,32.3126702845986
723800,12,32.3126702845986
723900,12,32.3126702845986
724000,12,32.3126702845986
724100,12,32.3126702845986
724200,12,32.3126702845986
724300,12,32.3126702845986
724400,12,32.3126702845986
724500,12,32.3126702845986
724600,12,32.3126702845986
724700,12,32.3126702845986
724800,12,32.3126702845986
724900,12,32.3126702845986
725000,12,32.3126702845986
725100,12,32.3126702845986
725200,12,32.3126702845986
725300,12,32.3126702845986
725400,12,32.3126702845986
725500,12,32.3126702845986
725600,12,32.3126702845986
725700,12,32.3126702845986
725800,12,32.3126702845986
725900,12,32.3126702845986
726000,12,32.3126702845986
726100,12,32.3126702845986
726200,12,32.3126702845986
726300,12,32.3126702845986
726400,12,32.3126702845986
726500,12,32.3126702845986
726600,12,32.3126702845986
726700,12,32.3126702845986
726800,12,32.3126702845986
726900,12,32.3126702845986
727000,12,32.3126702845986
727100,12,32.3126702845986
727200,12,32.3126702845986
727300,12,32.3126702845986
727400,12,32.3126702845986
727500,12,32.3126702845986
727600,12,32.3126702845986
727700,12,32.3126702845986
727800,12,32.3126702845986
727900,12,32.3126702845986
728000,12,32.3126702845986
728100,12,32.3126702845986
728200,12,32.3126702845986
728300,12,32.3126702845986
728400,12,32.3126702845986
728500,12,32.3126702845986
728600,12,32.3126702845986
728700,12,32.3126702845986
728800,12,32.3126702845986
728900,12,32.3126702845986
729000,12,32.3126702845986
729100,12,32.3126702845986
729200,12,32.3126702845986
729300,12,32.3126702845986
729400,12,32.3126702845986
729500,12,32.3126702845986
729600,12,32.3126702845986
729700,12,32.3126702845986
729800,12,32.3126702845986
729900,12,32.3126702845986
730000,12,32.3126702845986
730100,12,32.3126702845986
730200,12,32.3126702845986
730300,12,32.3126702845986
730400,12,32.3126702845986
730500,12,32.3126702845986
730600,12,32.3126702845986
730700,12,32.3126702845986
730800,12,32.3126702845986
730900,12,32.3126702845986
731000,12,32.3126702845986
731100,12,32.3126702845986
731200,12,32.3126702845986
731300,12,32.3126702845986
731400,12,32.3126702845986
731500,12,32.3126702845986
731600,12,32.3126702845986
731700,12,32.3126702845986
731800,12,32.3126702845986
731900,12,32.3126702845986
732000,12,32.3126702845986
732100,12,32.3126702845986
732200,12,32.3126702845986
732300,12,32.3126702845986
732400,12,32.3126702845986
732500,12,32.3126702845986
732600,12,32.3126702845986
732700,12,32.3126702845986
732800,12,32.3126702845986
732900,12,32.3126702845986
733000,12,32.3126702845986
733100,12,32.3126702845986
733200,12,32.3126702845986
733300,12,32.3126702845986
733400,12,32.3126702845986
733500,12,32.3126702845986
733600,12,32.3126702845986
733700,12,32.3126702845986
733800,12,32.3126702845986
733900,12,32.3126702845986
734000,12,32.3126702845986
734100,12,32.3126702845986
734200,12,32.3126702845986
734300,12,32.3126702845986
734400,12,32.3126702845986
734500,12,32.3126702845986
734600,12,32.3126702845986
734700,12,32.3126702845986
734800,12,32.3126702845986
734900,12,32.3126702845986
735000,12,32.3126702845986
735100,12,32.3126702845986
735200,12,32.3126702845986
735300,12,32.3126702845986
735400,12,32.3126702845986
735500,12,32.3126702845986
735600,12,32.3126702845986
735700,12,32.3126702845986
735800,12,32.3126702845986
735900,12,32.3126702845986
736000,12,32.3126702845986
736100,12,32.3126702845986
736200,12,32.3126702845986
736300,12,32.3126702845986
736400,12,32.3126702845986
736500,12,32.3126702845986
736600,12,32.3126702845986
736700,12,32.3126702845986
736800,12,32.3126702845986
736900,12,32.3126702845986
737000,12,32.3126702845986
737100,12,32.3126702845986
737200,12,32.3126702845986
737300,12,32.3126702845986
737400,12,32.3126702845986
737500,12,32.3126702845986
737600,12,32.3126702845986
737700,12,32.3126702845986
737800,12,32.3126702845986
737900,12,32.3126702845986
738000,12,32.3126702845986
738100,12,32.3126702845986
738200,12,32.3126702845986
738300,12,32.3126702845986
738400,12,32.3126702845986
738500,12,32.3126702845986
738600,12,32.3126702845986
738700,12,32.3126702845986
738800,12,32.3126702845986
738900,12,32.3126702845986
739000,12,32.3126702845986
739100,12,32.3126702845986
739200,12,32.3126702845986
739300,12,32.3126702845986
739400,12,32.3126702845986
739500,12,32.3126702845986
739600,12,32.3126702845986
739700,12,32.3126702845986
739800,12,32.3126702845986
739900,12,32.3126702845986
740000,12,32.3126702845986
740100,12,32.3126702845986
740200,12,32.3126702845986
740300,12,32.3126702845986
740400,12,32.3126702845986
740500,12,32.3126702845986
740600,12,32.3126702845986
740700,12,32.3126702845986
740800,12,32.3126702845986
740900,12,32.3126702845986
741000,12,32.3126702845986
741100,12,32.3126702845986
741200,12,32.3126702845986
741300,12,32.3126702845986
741400,12,32.3126702845986
741500,12,32.3126702845986
741600,12,32.3126702845986
741700,12,32.3126702845986
741800,12,32.3126702845986
741900,12,32.3126702845986
742000,12,32.3126702845986
742100,12,32.3126702845986
742200,12,32.3126702845986
742300,12,32.3126702845986
742400,12,32.3126702845986
742500,12,32.3126702845986
742600,12,32.3126702845986
742700,12,32.3126702845986
742800,12,32.3126702845986
742900,12,32.3126702845986
743000,12,32.3126702845986
743100,12,32.3126702845986
743200,12,32.3126702845986
743300,12,32.3126702845986
743400,12,32.3126702845986
743500,12,32.3126702845986
743600,12,32.3126702845986
743700,12,32.3126702845986
743800,12,32.3126702845986
743900,12,32.3126702845986
744000,12,32.3126702845986
744100,12,32.3126702845986
744200,12,32.3126702845986
744300,12,32.3126702845986
744400,12,32.3126702845986
744500,12,32.3126702845986
744600,12,32.3126702845986
744700,12,32.3126702845986
744800,12,32.3126702845986
744900,12,32.3126702845986
745000,12,32.3126702845986
745100,12,32.3126702845986
745200,12,32.3126702845986
745300,12,32.3126702845986
745400,12,32.3126702845986
745500,12,32.3126702845986
745600,12,32.3126702845986
745700,12,32.3126702845986
745800,12,32.3126702845986
745900,12,32.3126702845986
746000,12,32.3126702845986
746100,12,32.3126702845986
746200,12,32.3126702845986
746300,12,32.3126702845986
746400,12,32.3126702845986
746500,12,32.3126702845986
746600,12,32.3126702845986
746700,12,32.3126702845986
746800,12,32.3126702845986
746900,12,32.3126702845986
747000,12,32.3126702845986
747100,12,32.3126702845986
747200,12,32.3126702845986
747300,12,32.3126702845986
747400,12,32.3126702845986
747500,12,32.3126702845986
747600,12,32.3126702845986
747700,12,32.3126702845986
747800,12,32.3126702845986
747900,12,32.3126702845986
748000,12,32.3126702845986
748100,12,32.3126702845986
748200,12,32.3126702845986
748300,12,32.3126702845986
748400,12,32.3126702845986
748500,12,32.3126702845986
748600,12,32.3126702845986
748700,12,32.3126702845986
748800,12,32.3126702845986
748900,12,32.3126702845986
749000,12,32.3126702845986
749100,12,32.3126702845986
749200,12,32.3126702845986
749300,12,32.3126702845986
749400,12,32.3126702845986
749500,12,32.3126702845986
749600,12,32.3126702845986
749700,12,32.3126702845986
749800,12,32.3126702845986
749900,12,32.3126702845986
750000,12,32.3126702845986
750100,12,32.3126702845986
750200,12,32.3126702845986
750300,12,32.3126702845986
750400,12,32.3126702845986
750500,12,32.3126702845986
750600,12,32.3126702845986
750700,12,32.3126702845986
750800,12,32.3126702845986
750900,12,32.3126702845986
751000,12,32.3126702845986
751100,12,32.3126702845986
751200,12,32.3126702845986
751300,12,32.3126702845986
751400,12,32.3126702845986
751500,12,32.3126702845986
751600,12,32.3126702845986
751700,12,32.3126702845986
751800,12,32.3126702845986
751900,12,32.3126702845986
752000,12,32.3126702845986
752100,12,32.3126702845986
752200,12,32.3126702845986
752300,12,32.3126702845986
752400,12,32.3126702845986
752500,12,32.3126702845986
752600,12,32.3126702845986
752700,12,32.3126702845986
752800,12,32.3126702845986
752900,12,32.3126702845986
753000,12,32.3126702845986
753100,12,32.3126702845986
753200,12,32.3126702845986
753300,12,32.3126702845986
753400,12,32.3126702845986
753500,12,32.3126702845986
753600,12,32.3126702845986
753700,12,32.3126702845986
753800,12,32.3126702845986
753900,12,32.3126702845986
754000,12,32.3126702845986
754100,12,32.3126702845986
754200,12,32.3126702845986
754300,12,32.3126702845986
754400,12,32.3126702845986
754500,12,32.3126702845986
754600,12,32.3126702845986
754700,12,32.3126702845986
754800,12,32.3126702845986
754900,12,32.3126702845986
755000,12,32.3126702845986
755100,12,32.3126702845986
755200,12,32.3126702845986
755300,12,32.3126702845986
755400,12,32.3126702845986
755500,12,32.3126702845986
755600,12,32.3126702845986
755700,12,32.3126702845986
755800,12,32.3126702845986
755900,12,32.3126702845986
756000,12,32.3126702845986
756100,12,32.3126702845986
756200,12,32.3126702845986
756300,12,32.3126702845986
756400,12,32.3126702845986
756500,12,32.3126702845986
756600,12,32.3126702845986
756700,12,32.3126702845986
756800,12,32.3126702845986
756900,12,32.3126702845986
757000,12,32.3126702845986
757100,12,32.3126702845986
757200,12,32.3126702845986
757300,12,32.3126702845986
757400,12,32.3126702845986
757500,12,32.3126702845986
757600,12,32.3126702845986
757700,12,32.3126702845986
757800,12,32.3126702845986
757900,12,32.3126702845986
758000,12,32.3126702845986
758100,12,32.3126702845986
758200,12,32.3126702845986
758300,12,32.3126702845986
758400,12,32.3126702845986
758500,12,32.3126702845986
758600,12,32.3126702845986
758700,12,32.3126702845986
758800,12,32.3126702845986
758900,12,32.3126702845986
759000,12,32.3126702845986
759100,12,32.3126702845986
759200,12,32.3126702845986
759300,12,32.3126702845986
759400,12,32.3126702845986
759500,12,32.3126702845986
759600,12,32.3126702845986
759700,12,32.3126702845986
759800,12,32.3126702845986
759900,12,32.3126702845986
760000,12,32.3126702845986
760100,12,32.3126702845986
760200,12,32.3126702845986
760300,12,32.3126702845986
760400,12,32.3126702845986
760500,12,32.3126702845986
760600,12,32.3126702845986
760700,12,32.3126702845986
760800,12,32.3126702845986
760900,12,32.3126702845986
761000,12,32.3126702845986
761100,12,32.3126702845986
761200,12,32.3126702845986
761300,12,32.3126702845986
761400,12,32.3126702845986
761500,12,32.3126702845986
761600,12,32.3126702845986
761700,12,32.3126702845986
761800,12,32.3126702845986
761900,12,32.3126702845986
762000,12,32.3126702845986
762100,12,32.3126702845986
762200,12,32.3126702845986
762300,12,32.3126702845986
762400,12,32.3126702845986
762500,12,32.3126702845986
762600,12,32.3126702845986
762700,12,32.3126702845986
762800,12,32.3126702845986
762900,12,32.3126702845986
763000,12,32.3126702845986
763100,12,32.3126702845986
763200,12,32.3126702845986
763300,12,32.3126702845986
763400,12,32.3126702845986
763500,12,32.3126702845986
763600,12,32.3126702845986
763700,12,32.3126702845986
763800,12,32.3126702845986
763900,12,32.3126702845986
764000,12,32.3126702845986
764100,12,32.3126702845986
764200,12,32.3126702845986
764300,12,32.3126702845986
764400,12,32.3126702845986
764500,12,32.3126702845986
764600,12,32.3126702845986
764700,12,32.3126702845986
764800,12,32.3126702845986
764900,12,32.3126702845986
765000,12,32.3126702845986
765100,12,32.3126702845986
765200,12,32.3126702845986
765300,12,32.3126702845986
765400,12,32.3126702845986
765500,12,32.3126702845986
765600,12,32.3126702845986
765700,12,32.3126702845986
765800,12,32.3126702845986
765900,12,32.3126702845986
766000,12,32.3126702845986
766100,12,32.3126702845986
766200,12,32.3126702845986
766300,12,32.3126702845986
766400,12,32.3126702845986
766500,12,32.3126702845986
766600,12,32.3126702845986
766700,12,32.3126702845986
766800,12,32.3126702845986
766900,12,32.3126702845986
767000,12,32.3126702845986
767100,12,32.3126702845986
767200,12,32.3126702845986
767300,12,32.3126702845986
767400,12,32.3126702845986
767500,12,32.3126702845986
767600,12,32.3126702845986
767700,12,32.3126702845986
767800,12,32.3126702845986
767900,12,32.3126702845986
768000,12,32.3126702845986
768100,12,32.3126702845986
768200,12,32.3126702845986
768300,12,32.3126702845986
768400,12,32.3126702845986
768500,12,32.3126702845986
768600,12,32.3126702845986
768700,12,32.3126702845986
768800,12,32.3126702845986
768900,12,32.3126702845986
769000,12,32.3126702845986
769100,12,32.3126702845986
769200,12,32.3126702845986
769300,12,32.3126702845986
769400,12,32.3126702845986
769500,12,32.3126702845986
769600,12,32.3126702845986
769700,12,32.3126702845986
769800,12,32.3126702845986
769900,12,32.3126702845986
770000,12,32.3126702845986
770100,12,32.3126702845986
770200,12,32.3126702845986
770300,12,32.3126702845986
770400,12,32.3126702845986
770500,12,32.3126702845986
770600,12,32.3126702845986
770700,12,32.3126702845986
770800,12,32.3126702845986
770900,12,32.3126702845986
771000,12,32.3126702845986
771100,12,32.3126702845986
771200,12,32.3126702845986
771300,12,32.3126702845986
771400,12,32.3126702845986
771500,12,32.3126702845986
771600,12,32.3126702845986
771700,12,32.3126702845986
771800,12,32.3126702845986
771900,12,32.3126702845986
772000,12,32.3126702845986
772100,12,32.3126702845986
772200,12,32.3126702845986
772300,12,32.3126702845986
772400,12,32.3126702845986
772500,12,32.3126702845986
772600,12,32.3126702845986
772700,12,32.3126702845986
772800,12,32.3126702845986
772900,12,32.3126702845986
773000,12,32.3126702845986
773100,12,32.3126702845986
773200,12,32.3126702845986
773300,12,32.3126702845986
773400,12,32.3126702845986
773500,12,32.3126702845986
773600,12,32.3126702845986
773700,12,32.3126702845986
773800,12,32.3126702845986
773900,12,32.3126702845986
774000,12,32.3126702845986
774100,12,32.3126702845986
774200,12,32.3126702845986
774300,12,32.3126702845986
774400,12,32.3126702845986
774500,12,32.3126702845986
774600,12,32.3126702845986
774700,12,32.3126702845986
774800,12,32.3126702845986
774900,12,32.3126702845986
775000,12,32.3126702845986
775100,12,32.3126702845986
775200,12,32.3126702845986
775300,12,32.3126702845986
775400,12,32.3126702845986
775500,12,32.3126702845986
775600,12,32.3126702845986
775700,12,32.3126702845986
775800,12,32.3126702845986
775900,12,32.3126702845986
776000,12,32.3126702845986
776100,12,32.3126702845986
776200,12,32.3126702845986
776300,12,32.3126702845986
776400,12,32.3126702845986
776500,12,32.3126702845986
776600,12,32.3126702845986
776700,12,32.3126702845986
776800,12,32.3126702845986
776900,12,32.3126702845986
777000,12,32.3126702845986
777100,12,32.3126702845986
777200,12,32.3126702845986
777300,12,32.3126702845986
777400,12,32.3126702845986
777500,12,32.3126702845986
777600,12,32.3126702845986
777700,12,32.3126702845986
777800,12,32.3126702845986
777900,12,32.3126702845986
778000,12,32.3126702845986
778100,12,32.3126702845986
778200,12,32.3126702845986
778300,12,32.3126702845986
778400,12,32.3126702845986
778500,12,32.3126702845986
778600,12,32.3126702845986
778700,12,32.3126702845986
778800,12,32.3126702845986
778900,12,32.3126702845986
779000,12,32.3126702845986
779100,12,32.3126702845986
779200,12,32.3126702845986
779300,12,32.3126702845986
779400,12,32.3126702845986
779500,12,32.3126702845986
779600,12,32.3126702845986
779700,12,32.3126702845986
779800,12,32.3126702845986
779900,12,32.3126702845986
780000,12,32.3126702845986
780100,12,32.3126702845986
780200,12,32.3126702845986
780300,12,32.3126702845986
780400,12,32.3126702845986
780500,12,32.3126702845986
780600,12,32.3126702845986
780700,12,32.3126702845986
780800,12,32.3126702845986
780900,12,32.3126702845986
781000,12,32.3126702845986
781100,12,32.3126702845986
781200,12,32.3126702845986
781300,12,32.3126702845986
781400,12,32.3126702845986
781500,12,32.3126702845986
781600,12,32.3126702845986
781700,12,32.3126702845986
781800,12,32.3126702845986
781900,12,32.3126702845986
782000,12,32.3126702845986
782100,12,32.3126702845986
782200,12,32.3126702845986
782300,12,32.3126702845986
782400,12,32.3126702845986
782500,12,32.3126702845986
782600,12,32.3126702845986
782700,12,32.3126702845986
782800,12,32.3126702845986
782900,12,32.3126702845986
783000,12,32.3126702845986
783100,12,32.3126702845986
783200,12,32.3126702845986
783300,12,32.3126702845986
783400,12,32.3126702845986
783500,12,32.3126702845986
783600,12,32.3126702845986
783700,12,32.3126702845986
783800,12,32.3126702845986
783900,12,32.3126702845986
784000,12,32.3126702845986
784100,12,32.3126702845986
784200,12,32.3126702845986
784300,12,32.3126702845986
784400,12,32.3126702845986
784500,12,32.3126702845986
784600,12,32.3126702845986
784700,12,32.3126702845986
784800,12,32.3126702845986
784900,12,32.3126702845986
785000,12,32.3126702845986
785100,12,32.3126702845986
785200,12,32.3126702845986
785300,12,32.3126702845986
785400,12,32.3126702845986
785500,12,32.3126702845986
785600,12,32.3126702845986
785700,12,32.3126702845986
785800,12,32.3126702845986
785900,12,32.3126702845986
786000,12,32.3126702845986
786100,12,32.3126702845986
786200,12,32.3126702845986
786300,12,32.3126702845986
786400,12,32.3126702845986
786500,12,32.3126702845986
786600,12,32.3126702845986
786700,12,32.3126702845986
786800,12,32.3126702845986
786900,12,32.3126702845986
787000,12,32.3126702845986
787100,12,32.3126702845986
787200,12,32.3126702845986
787300,12,32.3126702845986
787400,12,32.3126702845986
787500,12,32.3126702845986
787600,12,32.3126702845986
787700,12,32.3126702845986
787800,12,32.3126702845986
787900,12,32.3126702845986
788000,12,32.3126702845986
788100,12,32.3126702845986
788200,12,32.3126702845986
788300,12,32.3126702845986
788400,12,32.3126702845986
788500,12,32.3126702845986
788600,12,32.3126702845986
788700,12,32.3126702845986
788800,12,32.3126702845986
788900,12,32.3126702845986
789000,12,32.3126702845986
789100,12,32.3126702845986
789200,12,32.3126702845986
789300,12,32.3126702845986
789400,12,32.3126702845986
789500,12,32.3126702845986
789600,12,32.3126702845986
789700,12,32.3126702845986
789800,12,32.3126702845986
789900,12,32.3126702845986
790000,12,32.3126702845986
790100,12,32.3126702845986
790200,12,32.3126702845986
790300,12,32.3126702845986
790400,12,32.3126702845986
790500,12,32.3126702845986
790600,12,32.3126702845986
790700,12,32.3126702845986
790800,12,32.3126702845986
790900,12,32.3126702845986
791000,12,32.3126702845986
791100,12,32.3126702845986
791200,12,32.3126702845986
791300,12,32.3126702845986
791400,12,32.3126702845986
791500,12,32.3126702845986
791600,12,32.3126702845986
791700,12,32.3126702845986
791800,12,32.3126702845986
791900,12,32.3126702845986
792000,12,32.3126702845986
792100,12,32.3126702845986
792200,12,32.3126702845986
792300,12,32.3126702845986
792400,12,32.3126702845986
792500,12,32.3126702845986
792600,12,32.3126702845986
792700,12,32.3126702845986
792800,12,32.3126702845986
792900,12,32.3126702845986
793000,12,32.3126702845986
793100,12,32.3126702845986
793200,12,32.3126702845986
793300,12,32.3126702845986
793400,12,32.3126702845986
793500,12,32.3126702845986
793600,12,32.3126702845986
793700,12,32.3126702845986
793800,12,32.3126702845986
793900,12,32.3126702845986
794000,12,32.3126702845986
794100,12,32.3126702845986
794200,12,32.3126702845986
794300,12,32.3126702845986
794400,12,32.3126702845986
794500,12,32.3126702845986
794600,12,32.3126702845986
794700,12,32.3126702845986
794800,12,32.3126702845986
794900,12,32.3126702845986
795000,12,32.3126702845986
795100,12,32.3126702845986
795200,12,32.3126702845986
795300,12,32.3126702845986
795400,12,32.3126702845986
795500,12,32.3126702845986
795600,12,32.3126702845986
795700,12,32.3126702845986
795800,12,32.3126702845986
795900,12,32.3126702845986
796000,12,32.3126702845986
796100,12,32.3126702845986
796200,12,32.3126702845986
796300,12,32.3126702845986
796400,12,32.3126702845986
796500,12,32.3126702845986
796600,12,32.3126702845986
796700,12,32.3126702845986
796800,12,32.3126702845986
796900,12,32.3126702845986
797000,12,32.3126702845986
797100,12,32.3126702845986
797200,12,32.3126702845986
797300,12,32.3126702845986
797400,12,32.3126702845986
797500,12,32.3126702845986
797600,12,32.3126702845986
797700,12,32.3126702845986
797800,12,32.3126702845986
797900,12,32.3126702845986
798000,12,32.3126702845986
798100,12,32.3126702845986
798200,12,32.3126702845986
798300,12,32.3126702845986
798400,12,32.3126702845986
798500,12,32.3126702845986
798600,12,32.3126702845986
798700,12,32.3126702845986
798800,12,32.3126702845986
798900,12,32.3126702845986
799000,12,32.3126702845986
799100,12,32.3126702845986
799200,12,32.3126702845986
799300,12,32.3126702845986
799400,12,32.3126702845986
799500,12,32.3126702845986
799600,12,32.3126702845986
799700,12,32.3126702845986
799800,12,32.3126702845986
799900,12,32.3126702845986
800000,12,32.3126702845986
800100,12,32.3126702845986
800200,12,32.3126702845986
800300,12,32.3126702845986
800400,12,32.3126702845986
800500,12,32.3126702845986
800600,12,32.3126702845986
800700,12,32.3126702845986
800800,12,32.3126702845986
800900,12,32.3126702845986
801000,12,32.3126702845986
801100,12,32.3126702845986
801200,12,32.3126702845986
801300,12,32.3126702845986
801400,12,32.3126702845986
801500,12,32.3126702845986
801600,12,32.3126702845986
801700,12,32.3126702845986
801800,12,32.3126702845986
801900,12,32.3126702845986
802000,12,32.3126702845986
802100,12,32.3126702845986
802200,12,32.3126702845986
802300,12,32.3126702845986
802400,12,32.3126702845986
802500,12,32.3126702845986
802600,12,32.3126702845986
802700,12,32.3126702845986
802800,12,32.3126702845986
802900,12,32.3126702845986
803000,12,32.3126702845986
803100,12,32.3126702845986
803200,12,32.3126702845986
803300,12,32.3126702845986
803400,12,32.3126702845986
803500,12,32.3126702845986
803600,12,32.3126702845986
803700,12,32.3126702845986
803800,12,32.3126702845986
803900,12,32.3126702845986
804000,12,32.3126702845986
804100,12,32.3126702845986
804200,12,32.3126702845986
804300,12,32.3126702845986
804400,12,32.3126702845986
804500,12,32.3126702845986
804600,12,32.3126702845986
804700,12,32.3126702845986
804800,12,32.3126702845986
804900,12,32.3126702845986
805000,12,32.3126702845986
805100,12,32.3126702845986
805200,12,32.3126702845986
805300,12,32.3126702845986
805400,12,32.3126702845986
805500,12,32.3126702845986
805600,12,32.3126702845986
805700,12,32.3126702845986
805800,12,32.3126702845986
805900,12,32.3126702845986
806000,12,32.3126702845986
806100,12,32.3126702845986
806200,12,32.3126702845986
806300,12,32.3126702845986
806400,12,32.3126702845986
806500,12,32.3126702845986
806600,12,32.3126702845986
806700,12,32.3126702845986
806800,12,32.3126702845986
806900,12,32.3126702845986
807000,12,32.3126702845986
807100,12,32.3126702845986
807200,12,32.3126702845986
807300,12,32.3126702845986
807400,12,32.3126702845986
807500,12,32.3126702845986
807600,12,32.3126702845986
807700,12,32.3126702845986
807800,12,32.3126702845986
807900,12,32.3126702845986
808000,12,32.3126702845986
808100,12,32.3126702845986
808200,12,32.3126702845986
808300,12,32.3126702845986
808400,12,32.3126702845986
808500,12,32.3126702845986
808600,12,32.3126702845986
808700,12,32.3126702845986
808800,12,32.3126702845986
808900,12,32.3126702845986
809000,12,32.3126702845986
809100,12,32.3126702845986
809200,12,32.3126702845986
809300,12,32.3126702845986
809400,12,32.3126702845986
809500,12,32.3126702845986
809600,12,32.3126702845986
809700,12,32.3126702845986
809800,12,32.3126702845986
809900,12,32.3126702845986
810000,12,32.3126702845986
810100,12,32.3126702845986
810200,12,32.3126702845986
810300,12,32.3126702845986
810400,12,32.3126702845986
810500,12,32.3126702845986
810600,12,32.3126702845986
810700,12,32.3126702845986
810800,12,32.3126702845986
810900,12,32.3126702845986
811000,12,32.3126702845986
811100,12,32.3126702845986
811200,12,32.3126702845986
811300,12,32.3126702845986
811400,12,32.3126702845986
811500,12,32.3126702845986
811600,12,32.3126702845986
811700,12,32.3126702845986
811800,12,32.3126702845986
811900,12,32.3126702845986
812000,12,32.3126702845986
812100,12,32.3126702845986
812200,12,32.3126702845986
812300,12,32.3126702845986
812400,12,32.3126702845986
812500,12,32.3126702845986
812600,12,32.3126702845986
812700,12,32.3126702845986
812800,12,32.3126702845986
812900,12,32.3126702845986
813000,12,32.3126702845986
813100,12,32.3126702845986
813200,12,32.3126702845986
813300,12,32.3126702845986
813400,12,32.3126702845986
813500,12,32.3126702845986
813600,12,32.3126702845986
813700,12,32.3126702845986
813800,12,32.3126702845986
813900,12,32.3126702845986
814000,12,32.3126702845986
814100,12,32.3126702845986
814200,12,32.3126702845986
814300,12,32.3126702845986
814400,12,32.3126702845986
814500,12,32.3126702845986
814600,12,32.3126702845986
814700,12,32.3126702845986
814800,12,32.3126702845986
814900,12,32.3126702845986
815000,12,32.3126702845986
815100,12,32.3126702845986
815200,12,32.3126702845986
815300,12,32.3126702845986
815400,12,32.3126702845986
815500,12,32.3126702845986
815600,12,32.3126702845986
815700,12,32.3126702845986
815800,12,32.3126702845986
815900,12,32.3126702845986
816000,12,32.3126702845986
816100,12,32.3126702845986
816200,12,32.3126702845986
816300,12,32.3126702845986
816400,12,32.3126702845986
816500,12,32.3126702845986
816600,12,32.3126702845986
816700,12,32.3126702845986
816800,12,32.3126702845986
816900,12,32.3126702845986
817000,12,32.3126702845986
817100,12,32.3126702845986
817200,12,32.3126702845986
817300,12,32.3126702845986
817400,12,32.3126702845986
817500,12,32.3126702845986
817600,12,32.3126702845986
817700,12,32.3126702845986
817800,12,32.3126702845986
817900,12,32.3126702845986
818000,12,32.3126702845986
818100,12,32.3126702845986
818200,12,32.3126702845986
818300,12,32.3126702845986
818400,12,32.3126702845986
818500,12,32.3126702845986
818600,12,32.3126702845986
818700,12,32.3126702845986
818800,12,32.3126702845986
818900,12,32.3126702845986
819000,12,32.3126702845986
819100,12,32.3126702845986
819200,12,32.3126702845986
819300,12,32.3126702845986
819400,12,32.3126702845986
819500,12,32.3126702845986
819600,12,32.3126702845986
819700,12,32.3126702845986
819800,12,32.3126702845986
819900,12,32.3126702845986
820000,12,32.3126702845986
820100,12,32.3126702845986
820200,12,32.3126702845986
820300,12,32.3126702845986
820400,12,32.3126702845986
820500,12,32.3126702845986
820600,12,32.3126702845986
820700,12,32.3126702845986
820800,12,32.3126702845986
820900,12,32.3126702845986
821000,12,32.3126702845986
821100,12,32.3126702845986
821200,12,32.3126702845986
821300,12,32.3126702845986
821400,12,32.3126702845986
821500,12,32.3126702845986
821600,12,32.3126702845986
821700,12,32.3126702845986
821800,12,32.3126702845986
821900,12,32.3126702845986
822000,12,32.3126702845986
822100,12,32.3126702845986
822200,12,32.3126702845986
822300,12,32.3126702845986
822400,12,32.3126702845986
822500,12,32.3126702845986
822600,12,32.3126702845986
822700,12,32.3126702845986
822800,12,32.3126702845986
822900,12,32.3126702845986
823000,12,32.3126702845986
823100,12,32.3126702845986
823200,12,32.3126702845986
823300,12,32.3126702845986
823400,12,32.3126702845986
823500,12,32.3126702845986
823600,12,32.3126702845986
823700,12,32.3126702845986
823800,12,32.3126702845986
823900,12,32.3126702845986
824000,12,32.3126702845986
824100,12,32.3126702845986
824200,12,32.3126702845986
824300,12,32.3126702845986
824400,12,32.3126702845986
824500,12,32.3126702845986
824600,12,32.3126702845986
824700,12,32.3126702845986
824800,12,32.3126702845986
824900,12,32.3126702845986
825000,12,32.3126702845986
825100,12,32.3126702845986
825200,12,32.3126702845986
825300,12,32.3126702845986
825400,12,32.3126702845986
825500,12,32.3126702845986
825600,12,32.3126702845986
825700,12,32.3126702845986
825800,12,32.3126702845986
825900,12,32.3126702845986
826000,12,32.3126702845986
826100,12,32.3126702845986
826200,12,32.3126702845986
826300,12,32.3126702845986
826400,12,32.3126702845986
826500,12,32.3126702845986
826600,12,32.3126702845986
826700,12,32.3126702845986
826800,12,32.3126702845986
826900,12,32.3126702845986
827000,12,32.3126702845986
827100,12,32.3126702845986
827200,12,32.3126702845986
827300,12,32.3126702845986
827400,12,32.3126702845986
827500,12,32.3126702845986
827600,12,32.3126702845986
827700,12,32.3126702845986
827800,12,32.3126702845986
827900,12,32.3126702845986
828000,12,32.3126702845986
828100,12,32.3126702845986
828200,12,32.3126702845986
828300,12,32.3126702845986
828400,12,32.3126702845986
828500,12,32.3126702845986
828600,12,32.3126702845986
828700,12,32.3126702845986
828800,12,32.3126702845986
828900,12,32.3126702845986
829000,12,32.3126702845986
829100,12,32.3126702845986
829200,12,32.3126702845986
829300,12,32.3126702845986
829400,12,32.3126702845986
829500,12,32.3126702845986
829600,12,32.3126702845986
829700,12,32.3126702845986
829800,12,32.3126702845986
829900,12,32.3126702845986
830000,12,32.3126702845986
830100,12,32.3126702845986
830200,12,32.3126702845986
830300,12,32.3126702845986
830400,12,32.3126702845986
830500,12,32.3126702845986
830600,12,32.3126702845986
830700,12,32.3126702845986
830800,12,32.3126702845986
830900,12,32.3126702845986
831000,12,32.3126702845986
831100,12,32.3126702845986
831200,12,32.3126702845986
831300,12,32.3126702845986
831400,12,32.3126702845986
831500,12,32.3126702845986
831600,12,32.3126702845986
831700,12,32.3126702845986
831800,12,32.3126702845986
831900,12,32.3126702845986
832000,12,32.3126702845986
832100,12,32.3126702845986
832200,12,32.3126702845986
832300,12,32.3126702845986
832400,12,32.3126702845986
832500,12,32.3126702845986
832600,12,32.3126702845986
832700,12,32.3126702845986
832800,12,32.3126702845986
832900,12,32.3126702845986
833000,12,32.3126702845986
833100,12,32.3126702845986
833200,12,32.3126702845986
833300,12,32.3126702845986
833400,12,32.3126702845986
833500,12,32.3126702845986
833600,12,32.3126702845986
833700,12,32.3126702845986
833800,12,32.3126702845986
833900,12,32.3126702845986
834000,12,32.3126702845986
834100,12,32.3126702845986
834200,12,32.3126702845986
834300,12,32.3126702845986
834400,12,32.3126702845986
834500,12,32.3126702845986
834600,12,32.3126702845986
834700,12,32.3126702845986
834800,12,32.3126702845986
834900,12,32.3126702845986
835000,12,32.3126702845986
835100,12,32.3126702845986
835200,12,32.3126702845986
835300,12,32.3126702845986
835400,12,32.3126702845986
835500,12,32.3126702845986
835600,12,32.3126702845986
835700,12,32.3126702845986
835800,12,32.3126702845986
835900,12,32.3126702845986
836000,12,32.3126702845986
836100,12,32.3126702845986
836200,12,32.3126702845986
836300,12,32.3126702845986
836400,12,32.3126702845986
836500,12,32.3126702845986
836600,12,32.3126702845986
836700,12,32.3126702845986
836800,12,32.3126702845986
836900,12,32.3126702845986
837000,12,32.3126702845986
837100,12,32.3126702845986
837200,12,32.3126702845986
837300,12,32.3126702845986
837400,12,32.3126702845986
837500,12,32.3126702845986
837600,12,32.3126702845986
837700,12,32.3126702845986
837800,12,32.3126702845986
837900,12,32.3126702845986
838000,12,32.3126702845986
838100,12,32.3126702845986
838200,12,32.3126702845986
838300,12,32.3126702845986
838400,12,32.3126702845986
838500,12,32.3126702845986
838600,12,32.3126702845986
838700,12,32.3126702845986
838800,12,32.3126702845986
838900,12,32.3126702845986
839000,12,32.3126702845986
839100,12,32.3126702845986
839200,12,32.3126702845986
839300,12,32.3126702845986
839400,12,32.3126702845986
839500,12,32.3126702845986
839600,12,32.3126702845986
839700,12,32.3126702845986
839800,12,32.3126702845986
839900,12,32.3126702845986
840000,12,32.3126702845986
840100,12,32.3126702845986
840200,12,32.3126702845986
840300,12,32.3126702845986
840400,12,32.3126702845986
840500,12,32.3126702845986
840600,12,32.3126702845986
840700,12,32.3126702845986
840800,12,32.3126702845986
840900,12,32.3126702845986
841000,12,32.3126702845986
841100,12,32.3126702845986
841200,12,32.3126702845986
841300,12,32.3126702845986
841400,12,32.3126702845986
841500,12,32.3126702845986
841600,12,32.3126702845986
841700,12,32.3126702845986
841800,12,32.3126702845986
841900,12,32.3126702845986
842000,12,32.3126702845986
842100,12,32.3126702845986
842200,12,32.3126702845986
842300,12,32.3126702845986
842400,12,32.3126702845986
842500,12,32.3126702845986
842600,12,32.3126702845986
842700,12,32.3126702845986
842800,12,32.3126702845986
842900,12,32.3126702845986
843000,12,32.3126702845986
843100,12,32.3126702845986
843200,12,32.3126702845986
843300,12,32.3126702845986
843400,12,32.3126702845986
843500,12,32.3126702845986
843600,12,32.3126702845986
843700,12,32.3126702845986
843800,12,32.3126702845986
843900,12,32.3126702845986
844000,12,32.3126702845986
844100,12,32.3126702845986
844200,12,32.3126702845986
844300,12,32.3126702845986
844400,12,32.3126702845986
844500,12,32.3126702845986
844600,12,32.3126702845986
844700,12,32.3126702845986
844800,12,32.3126702845986
844900,12,32.3126702845986
845000,12,32.3126702845986
845100,12,32.3126702845986
845200,12,32.3126702845986
845300,12,32.3126702845986
845400,12,32.3126702845986
845500,12,32.3126702845986
845600,12,32.3126702845986
845700,12,32.3126702845986
845800,12,32.3126702845986
845900,12,32.3126702845986
846000,12,32.3126702845986
846100,12,32.3126702845986
846200,12,32.3126702845986
846300,12,32.3126702845986
846400,12,32.3126702845986
846500,12,32.3126702845986
846600,12,32.3126702845986
846700,12,32.3126702845986
846800,12,32.3126702845986
846900,12,32.3126702845986
847000,12,32.3126702845986
847100,12,32.3126702845986
847200,12,32.3126702845986
847300,12,32.3126702845986
847400,12,32.3126702845986
847500,12,32.3126702845986
847600,12,32.3126702845986
847700,12,32.3126702845986
847800,12,32.3126702845986
847900,12,32.3126702845986
848000,12,32.3126702845986
848100,12,32.3126702845986
848200,12,32.3126702845986
848300,12,32.3126702845986
848400,12,32.3126702845986
848500,12,32.3126702845986
848600,12,32.3126702845986
848700,12,32.3126702845986
848800,12,32.3126702845986
848900,12,32.3126702845986
849000,12,32.3126702845986
849100,12,32.3126702845986
849200,12,32.3126702845986
849300,12,32.3126702845986
849400,12,32.3126702845986
849500,12,32.3126702845986
849600,12,32.3126702845986
849700,12,32.3126702845986
849800,12,32.3126702845986
849900,12,32.3126702845986
850000,12,32.3126702845986
850100,12,32.3126702845986
850200,12,32.3126702845986
850300,12,32.3126702845986
850400,12,32.3126702845986
850500,12,32.3126702845986
850600,12,32.3126702845986
850700,12,32.3126702845986
850800,12,32.3126702845986
850900,12,32.3126702845986
851000,12,32.3126702845986
851100,12,32.3126702845986
851200,12,32.3126702845986
851300,12,32.3126702845986
851400,12,32.3126702845986
851500,12,32.3126702845986
851600,12,32.3126702845986
851700,12,32.3126702845986
851800,12,32.3126702845986
851900,12,32.3126702845986
852000,12,32.3126702845986
852100,12,32.3126702845986
852200,12,32.3126702845986
852300,12,32.3126702845986
852400,12,32.3126702845986
852500,12,32.3126702845986
852600,12,32.3126702845986
852700,12,32.3126702845986
852800,12,32.3126702845986
852900,12,32.3126702845986
853000,12,32.3126702845986
853100,12,32.3126702845986
853200,12,32.3126702845986
853300,12,32.3126702845986
853400,12,32.3126702845986
853500,12,32.3126702845986
853600,12,32.3126702845986
853700,12,32.3126702845986
853800,12,32.3126702845986
853900,12,32.3126702845986
854000,12,32.3126702845986
854100,12,32.3126702845986
854200,12,32.3126702845986
854300,12,32.3126702845986
854400,12,32.3126702845986
854500,12,32.3126702845986
854600,12,32.3126702845986
854700,12,32.3126702845986
854800,12,32.3126702845986
854900,12,32.3126702845986
855000,12,32.3126702845986
855100,12,32.3126702845986
855200,12,32.3126702845986
855300,12,32.3126702845986
855400,12,32.3126702845986
855500,12,32.3126702845986
855600,12,32.3126702845986
855700,12,32.3126702845986
855800,12,32.3126702845986
855900,12,32.3126702845986
856000,12,32.3126702845986
856100,12,32.3126702845986
856200,12,32.3126702845986
856300,12,32.3126702845986
856400,12,32.3126702845986
856500,12,32.3126702845986
856600,12,32.3126702845986
856700,12,32.3126702845986
856800,12,32.3126702845986
856900,12,32.3126702845986
857000,12,32.3126702845986
857100,12,32.3126702845986
857200,12,32.3126702845986
857300,12,32.3126702845986
857400,12,32.3126702845986
857500,12,32.3126702845986
857600,12,32.3126702845986
857700,12,32.3126702845986
857800,12,32.3126702845986
857900,12,32.3126702845986
858000,12,32.3126702845986
858100,12,32.3126702845986
858200,12,32.3126702845986
858300,12,32.3126702845986
858400,12,32.3126702845986
858500,12,32.3126702845986
858600,12,32.3126702845986
858700,12,32.3126702845986
858800,12,32.3126702845986
858900,12,32.3126702845986
859000,12,32.3126702845986
859100,12,32.3126702845986
859200,12,32.3126702845986
859300,12,32.3126702845986
859400,12,32.3126702845986
859500,12,32.3126702845986
859600,12,32.3126702845986
859700,12,32.3126702845986
859800,12,32.3126702845986
859900,12,32.3126702845986
860000,12,32.3126702845986
860100,12,32.3126702845986
860200,12,32.3126702845986
860300,12,32.3126702845986
860400,12,32.3126702845986
860500,12,32.3126702845986
860600,12,32.3126702845986
860700,12,32.3126702845986
860800,12,32.3126702845986
860900,12,32.3126702845986
861000,12,32.3126702845986
861100,12,32.3126702845986
861200,12,32.3126702845986
861300,12,32.3126702845986
861400,12,32.3126702845986
861500,12,32.3126702845986
861600,12,32.3126702845986
861700,12,32.3126702845986
861800,12,32.3126702845986
861900,12,32.3126702845986
862000,12,32.3126702845986
862100,12,32.3126702845986
862200,12,32.3126702845986
862300,12,32.3126702845986
862400,12,32.3126702845986
862500,12,32.3126702845986
862600,12,32.3126702845986
862700,12,32.3126702845986
862800,12,32.3126702845986
862900,12,32.3126702845986
863000,12,32.3126702845986
863100,12,32.3126702845986
863200,12,32.3126702845986
863300,12,32.3126702845986
863400,12,32.3126702845986
863500,12,32.3126702845986
863600,12,32.3126702845986
863700,12,32.3126702845986
863800,12,32.3126702845986
863900,12,32.3126702845986
864000,12,32.3126702845986
864100,12,32.3126702845986
864200,12,32.3126702845986
864300,12,32.3126702845986
864400,12,32.3126702845986
864500,12,32.3126702845986
864600,12,32.3126702845986
864700,12,32.3126702845986
864800,12,32.3126702845986
864900,12,32.3126702845986
865000,12,32.3126702845986
865100,12,32.3126702845986
865200,12,32.3126702845986
865300,12,32.3126702845986
865400,12,32.3126702845986
865500,12,32.3126702845986
865600,12,32.3126702845986
865700,12,32.3126702845986
865800,12,32.3126702845986
865900,12,32.3126702845986
866000,12,32.3126702845986
866100,12,32.3126702845986
866200,12,32.3126702845986
866300,12,32.3126702845986
866400,12,32.3126702845986
866500,12,32.3126702845986
866600,12,32.3126702845986
866700,12,32.3126702845986
866800,12,32.3126702845986
866900,12,32.3126702845986
867000,12,32.3126702845986
867100,12,32.3126702845986
867200,12,32.3126702845986
867300,12,32.3126702845986
867400,12,32.3126702845986
867500,12,32.3126702845986
867600,12,32.3126702845986
867700,12,32.3126702845986
867800,12,32.3126702845986
867900,12,32.3126702845986
868000,12,32.3126702845986
868100,12,32.3126702845986
868200,12,32.3126702845986
868300,12,32.3126702845986
868400,12,32.3126702845986
868500,12,32.3126702845986
868600,12,32.3126702845986
868700,12,32.3126702845986
868800,12,32.3126702845986
868900,12,32.3126702845986
869000,12,32.3126702845986
869100,12,32.3126702845986
869200,12,32.3126702845986
869300,12,32.3126702845986
869400,12,32.3126702845986
869500,12,32.3126702845986
869600,12,32.3126702845986
869700,12,32.3126702845986
869800,12,32.3126702845986
869900,12,32.3126702845986
870000,12,32.3126702845986
870100,12,32.3126702845986
870200,12,32.3126702845986
870300,12,32.3126702845986
870400,12,32.3126702845986
870500,12,32.3126702845986
870600,12,32.3126702845986
870700,12,32.3126702845986
870800,12,32.3126702845986
870900,12,32.3126702845986
871000,12,32.3126702845986
871100,12,32.3126702845986
871200,12,32.3126702845986
871300,12,32.3126702845986
871400,12,32.3126702845986
871500,12,32.3126702845986
871600,12,32.3126702845986
871700,12,32.3126702845986
871800,12,32.3126702845986
871900,12,32.3126702845986
872000,12,32.3126702845986
872100,12,32.3126702845986
872200,12,32.3126702845986
872300,12,32.3126702845986
872400,12,32.3126702845986
872500,12,32.3126702845986
872600,12,32.3126702845986
872700,12,32.3126702845986
872800,12,32.3126702845986
872900,12,32.3126702845986
873000,12,32.3126702845986
873100,12,32.3126702845986
873200,12,32.3126702845986
873300,12,32.3126702845986
873400,12,32.3126702845986
873500,12,32.3126702845986
873600,12,32.3126702845986
873700,12,32.3126702845986
873800,12,32.3126702845986
873900,12,32.3126702845986
874000,12,32.3126702845986
874100,12,32.3126702845986
874200,12,32.3126702845986
874300,12,32.3126702845986
874400,12,32.3126702845986
874500,12,32.3126702845986
874600,12,32.3126702845986
874700,12,32.3126702845986
874800,12,32.3126702845986
874900,12,32.3126702845986
875000,12,32.3126702845986
875100,12,32.3126702845986
875200,12,32.3126702845986
875300,12,32.3126702845986
875400,12,32.3126702845986
875500,12,32.3126702845986
875600,12,32.3126702845986
875700,12,32.3126702845986
875800,12,32.3126702845986
875900,12,32.3126702845986
876000,12,32.3126702845986
876100,12,32.3126702845986
876200,12,32.3126702845986
876300,12,32.3126702845986
876400,12,32.3126702845986
876500,12,32.3126702845986
876600,12,32.3126702845986
876700,12,32.3126702845986
876800,12,32.3126702845986
876900,12,32.3126702845986
877000,12,32.3126702845986
877100,12,32.3126702845986
877200,12,32.3126702845986
877300,12,32.3126702845986
877400,12,32.3126702845986
877500,12,32.3126702845986
877600,12,32.3126702845986
877700,12,32.3126702845986
877800,12,32.3126702845986
877900,12,32.3126702845986
878000,12,32.3126702845986
878100,12,32.3126702845986
878200,12,32.3126702845986
878300,12,32.3126702845986
878400,12,32.3126702845986
878500,12,32.3126702845986
878600,12,32.3126702845986
878700,12,32.3126702845986
878800,12,32.3126702845986
878900,12,32.3126702845986
879000,12,32.3126702845986
879100,12,32.3126702845986
879200,12,32.3126702845986
879300,12,32.3126702845986
879400,12,32.3126702845986
879500,12,32.3126702845986
879600,12,32.3126702845986
879700,12,32.3126702845986
879800,12,32.3126702845986
879900,12,32.3126702845986
880000,12,32.3126702845986
880100,12,32.3126702845986
880200,12,32.3126702845986
880300,12,32.3126702845986
880400,12,32.3126702845986
880500,12,32.3126702845986
880600,12,32.3126702845986
880700,12,32.3126702845986
880800,12,32.3126702845986
880900,12,32.3126702845986
881000,12,32.3126702845986
881100,12,32.3126702845986
881200,12,32.3126702845986
881300,12,32.3126702845986
881400,12,32.3126702845986
881500,12,32.3126702845986
881600,12,32.3126702845986
881700,12,32.3126702845986
881800,12,32.3126702845986
881900,12,32.3126702845986
882000,12,32.3126702845986
882100,12,32.3126702845986
882200,12,32.3126702845986
882300,12,32.3126702845986
882400,12,32.3126702845986
882500,12,32.3126702845986
882600,12,32.3126702845986
882700,12,32.3126702845986
882800,12,32.3126702845986
882900,12,32.3126702845986
883000,12,32.3126702845986
883100,12,32.3126702845986
883200,12,32.3126702845986
883300,12,32.3126702845986
883400,12,32.3126702845986
883500,12,32.3126702845986
883600,12,32.3126702845986
883700,12,32.3126702845986
883800,12,32.3126702845986
883900,12,32.3126702845986
884000,12,32.3126702845986
884100,12,32.3126702845986
884200,12,32.3126702845986
884300,12,32.3126702845986
884400,12,32.3126702845986
884500,12,32.3126702845986
884600,12,32.3126702845986
884700,12,32.3126702845986
884800,12,32.3126702845986
884900,12,32.3126702845986
885000,12,32.3126702845986
885100,12,32.3126702845986
885200,12,32.3126702845986
885300,12,32.3126702845986
885400,12,32.3126702845986
885500,12,32.3126702845986
885600,12,32.3126702845986
885700,12,32.3126702845986
885800,12,32.3126702845986
885900,12,32.3126702845986
886000,12,32.3126702845986
886100,12,32.3126702845986
886200,12,32.3126702845986
886300,12,32.3126702845986
886400,12,32.3126702845986
886500,12,32.3126702845986
886600,12,32.3126702845986
886700,12,32.3126702845986
886800,12,32.3126702845986
886900,12,32.3126702845986
887000,12,32.3126702845986
887100,12,32.3126702845986
887200,12,32.3126702845986
887300,12,32.3126702845986
887400,12,32.3126702845986
887500,12,32.3126702845986
887600,12,32.3126702845986
887700,12,32.3126702845986
887800,12,32.3126702845986
887900,12,32.3126702845986
888000,12,32.3126702845986
888100,12,32.3126702845986
888200,12,32.3126702845986
888300,12,32.3126702845986
888400,12,32.3126702845986
888500,12,32.3126702845986
888600,12,32.3126702845986
888700,12,32.3126702845986
888800,12,32.3126702845986
888900,12,32.3126702845986
889000,12,32.3126702845986
889100,12,32.3126702845986
889200,12,32.3126702845986
889300,12,32.3126702845986
889400,12,32.3126702845986
889500,12,32.3126702845986
889600,12,32.3126702845986
889700,12,32.3126702845986
889800,12,32.3126702845986
889900,12,32.3126702845986
890000,12,32.3126702845986
890100,12,32.3126702845986
890200,12,32.3126702845986
890300,12,32.3126702845986
890400,12,32.3126702845986
890500,12,32.3126702845986
890600,12,32.3126702845986
890700,12,32.3126702845986
890800,12,32.3126702845986
890900,12,32.3126702845986
891000,12,32.3126702845986
891100,12,32.3126702845986
891200,12,32.3126702845986
891300,12,32.3126702845986
891400,12,32.3126702845986
891500,12,32.3126702845986
891600,12,32.3126702845986
891700,12,32.3126702845986
891800,12,32.3126702845986
891900,12,32.3126702845986
892000,12,32.3126702845986
892100,12,32.3126702845986
892200,12,32.3126702845986
892300,12,32.3126702845986
892400,12,32.3126702845986
892500,12,32.3126702845986
892600,12,32.3126702845986
892700,12,32.3126702845986
892800,12,32.3126702845986
892900,12,32.3126702845986
893000,12,32.3126702845986
893100,12,32.3126702845986
893200,12,32.3126702845986
893300,12,32.3126702845986
893400,12,32.3126702845986
893500,12,32.3126702845986
893600,12,32.3126702845986
893700,12,32.3126702845986
893800,12,32.3126702845986
893900,12,32.3126702845986
894000,12,32.3126702845986
894100,12,32.3126702845986
894200,12,32.3126702845986
894300,12,32.3126702845986
894400,12,32.3126702845986
894500,12,32.3126702845986
894600,12,32.3126702845986
894700,12,32.3126702845986
894800,12,32.3126702845986
894900,12,32.3126702845986
895000,12,32.3126702845986
895100,12,32.3126702845986
895200,12,32.3126702845986
895300,12,32.3126702845986
895400,12,32.3126702845986
895500,12,32.3126702845986
895600,12,32.3126702845986
895700,12,32.3126702845986
895800,12,32.3126702845986
895900,12,32.3126702845986
896000,12,32.3126702845986
896100,12,32.3126702845986
896200,12,32.3126702845986
896300,12,32.3126702845986
896400,12,32.3126702845986
896500,12,32.3126702845986
896600,12,32.3126702845986
896700,12,32.3126702845986
896800,12,32.3126702845986
896900,12,32.3126702845986
897000,12,32.3126702845986
897100,12,32.3126702845986
897200,12,32.3126702845986
897300,12,32.3126702845986
897400,12,32.3126702845986
897500,12,32.3126702845986
897600,12,32.3126702845986
897700,12,32.3126702845986
897800,12,32.3126702845986
897900,12,32.3126702845986
898000,12,32.3126702845986
898100,12,32.3126702845986
898200,12,32.3126702845986
898300,12,32.3126702845986
898400,12,32.3126702845986
898500,12,32.3126702845986
898600,12,32.3126702845986
898700,12,32.3126702845986
898800,12,32.3126702845986
898900,12,32.3126702845986
899000,12,32.3126702845986
899100,12,32.3126702845986
899200,12,32.3126702845986
899300,12,32.3126702845986
899400,12,32.3126702845986
899500,12,32.3126702845986
899600,12,32.3126702845986
899700,12,32.3126702845986
899800,12,32.3126702845986
899900,12,32.3126702845986
900000,12,32.3126702845986
900100,12,32.3126702845986
900200,12,32.3126702845986
900300,12,32.3126702845986
900400,12,32.3126702845986
900500,12,32.3126702845986
900600,12,32.3126702845986
900700,12,32.3126702845986
900800,12,32.3126702845986
900900,12,32.3126702845986
901000,12,32.3126702845986
901100,12,32.3126702845986
901200,12,32.3126702845986
901300,12,32.3126702845986
901400,12,32.3126702845986
901500,12,32.3126702845986
901600,12,32.3126702845986
901700,12,32.3126702845986
901800,12,32.3126702845986
901900,12,32.3126702845986
902000,12,32.3126702845986
902100,12,32.3126702845986
902200,12,32.3126702845986
902300,12,32.3126702845986
902400,12,32.3126702845986
902500,12,32.3126702845986
902600,12,32.3126702845986
902700,12,32.3126702845986
902800,12,32.3126702845986
902900,12,32.3126702845986
903000,12,32.3126702845986
903100,12,32.3126702845986
903200,12,32.3126702845986
903300,12,32.3126702845986
903400,12,32.3126702845986
903500,12,32.3126702845986
903600,12,32.3126702845986
903700,12,32.3126702845986
903800,12,32.3126702845986
903900,12,32.3126702845986
904000,12,32.3126702845986
904100,12,32.3126702845986
904200,12,32.3126702845986
904300,12,32.3126702845986
904400,12,32.3126702845986
904500,12,32.3126702845986
904600,12,32.3126702845986
904700,12,32.3126702845986
904800,12,32.3126702845986
904900,12,32.3126702845986
905000,12,32.3126702845986
905100,12,32.3126702845986
905200,12,32.3126702845986
905300,12,32.3126702845986
905400,12,32.3126702845986
905500,12,32.3126702845986
905600,12,32.3126702845986
905700,12,32.3126702845986
905800,12,32.3126702845986
905900,12,32.3126702845986
906000,12,32.3126702845986
906100,12,32.3126702845986
906200,12,32.3126702845986
906300,12,32.3126702845986
906400,12,32.3126702845986
906500,12,32.3126702845986
906600,12,32.3126702845986
906700,12,32.3126702845986
906800,12,32.3126702845986
906900,12,32.3126702845986
907000,12,32.3126702845986
907100,12,32.3126702845986
907200,12,32.3126702845986
907300,12,32.3126702845986
907400,12,32.3126702845986
907500,12,32.3126702845986
907600,12,32.3126702845986
907700,12,32.3126702845986
907800,12,32.3126702845986
907900,12,32.3126702845986
908000,12,32.3126702845986
908100,12,32.3126702845986
908200,12,32.3126702845986
908300,12,32.3126702845986
908400,12,32.3126702845986
908500,12,32.3126702845986
908600,12,32.3126702845986
908700,12,32.3126702845986
908800,12,32.3126702845986
908900,12,32.3126702845986
909000,12,32.3126702845986
909100,12,32.3126702845986
909200,12,32.3126702845986
909300,12,32.3126702845986
909400,12,32.3126702845986
909500,12,32.3126702845986
909600,12,32.3126702845986
909700,12,32.3126702845986
909800,12,32.3126702845986
909900,12,32.3126702845986
910000,12,32.3126702845986
910100,12,32.3126702845986
910200,12,32.3126702845986
910300,12,32.3126702845986
910400,12,32.3126702845986
910500,12,32.3126702845986
910600,12,32.3126702845986
910700,12,32.3126702845986
910800,12,32.3126702845986
910900,12,32.3126702845986
911000,12,32.3126702845986
911100,12,32.3126702845986
911200,12,32.3126702845986
911300,12,32.3126702845986
911400,12,32.3126702845986
911500,12,32.3126702845986
911600,12,32.3126702845986
911700,12,32.3126702845986
911800,12,32.3126702845986
911900,12,32.3126702845986
912000,12,32.3126702845986
912100,12,32.3126702845986
912200,12,32.3126702845986
912300,12,32.3126702845986
912400,12,32.3126702845986
912500,12,32.3126702845986
912600,12,32.3126702845986
912700,12,32.3126702845986
912800,12,32.3126702845986
912900,12,32.3126702845986
913000,12,32.3126702845986
913100,12,32.3126702845986
913200,12,32.3126702845986
913300,12,32.3126702845986
913400,12,32.3126702845986
913500,12,32.3126702845986
913600,12,32.3126702845986
913700,12,32.3126702845986
913800,12,32.3126702845986
913900,12,32.3126702845986
914000,12,32.3126702845986
914100,12,32.3126702845986
914200,12,32.3126702845986
914300,12,32.3126702845986
914400,12,32.3126702845986
914500,12,32.3126702845986
914600,12,32.3126702845986
914700,12,32.3126702845986
914800,12,32.3126702845986
914900,12,32.3126702845986
915000,12,32.3126702845986
915100,12,32.3126702845986
915200,12,32.3126702845986
915300,12,32.3126702845986
915400,12,32.3126702845986
915500,12,32.3126702845986
915600,12,32.3126702845986
915700,12,32.3126702845986
915800,12,32.3126702845986
915900,12,32.3126702845986
916000,12,32.3126702845986
916100,12,32.3126702845986
916200,12,32.3126702845986
916300,12,32.3126702845986
916400,12,32.3126702845986
916500,12,32.3126702845986
916600,12,32.3126702845986
916700,12,32.3126702845986
916800,12,32.3126702845986
916900,12,32.3126702845986
917000,12,32.3126702845986
917100,12,32.3126702845986
917200,12,32.3126702845986
917300,12,32.3126702845986
917400,12,32.3126702845986
917500,12,32.3126702845986
917600,12,32.3126702845986
917700,12,32.3126702845986
917800,12,32.3126702845986
917900,12,32.3126702845986
918000,12,32.3126702845986
918100,12,32.3126702845986
918200,12,32.3126702845986
918300,12,32.3126702845986
918400,12,32.3126702845986
918500,12,32.3126702845986
918600,12,32.3126702845986
918700,12,32.3126702845986
918800,12,32.3126702845986
918900,12,32.3126702845986
919000,12,32.3126702845986
919100,12,32.3126702845986
919200,12,32.3126702845986
919300,12,32.3126702845986
919400,12,32.3126702845986
919500,12,32.3126702845986
919600,12,32.3126702845986
919700,12,32.3126702845986
919800,12,32.3126702845986
919900,12,32.3126702845986
920000,12,32.3126702845986
920100,12,32.3126702845986
920200,12,32.3126702845986
920300,12,32.3126702845986
920400,12,32.3126702845986
920500,12,32.3126702845986
920600,12,32.3126702845986
920700,12,32.3126702845986
920800,12,32.3126702845986
920900,12,32.3126702845986
921000,12,32.3126702845986
921100,12,32.3126702845986
921200,12,32.3126702845986
921300,12,32.3126702845986
921400,12,32.3126702845986
921500,12,32.3126702845986
921600,12,32.3126702845986
921700,12,32.3126702845986
921800,12,32.3126702845986
921900,12,32.3126702845986
922000,12,32.3126702845986
922100,12,32.3126702845986
922200,12,32.3126702845986
922300,12,32.3126702845986
922400,12,32.3126702845986
922500,12,32.3126702845986
922600,12,32.3126702845986
922700,12,32.3126702845986
922800,12,32.3126702845986
922900,12,32.3126702845986
923000,12,32.3126702845986
923100,12,32.3126702845986
923200,12,32.3126702845986
923300,12,32.3126702845986
923400,12,32.3126702845986
923500,12,32.3126702845986
923600,12,32.3126702845986
923700,12,32.3126702845986
923800,12,32.3126702845986
923900,12,32.3126702845986
924000,12,32.3126702845986
924100,12,32.3126702845986
924200,12,32.3126702845986
924300,12,32.3126702845986
924400,12,32.3126702845986
924500,12,32.3126702845986
924600,12,32.3126702845986
924700,12,32.3126702845986
924800,12,32.3126702845986
924900,12,32.3126702845986
925000,12,32.3126702845986
925100,12,32.3126702845986
925200,12,32.3126702845986
925300,12,32.3126702845986
925400,12,32.3126702845986
925500,12,32.3126702845986
925600,12,32.3126702845986
925700,12,32.3126702845986
925800,12,32.3126702845986
925900,12,32.3126702845986
926000,12,32.3126702845986
926100,12,32.3126702845986
926200,12,32.3126702845986
926300,12,32.3126702845986
926400,12,32.3126702845986
926500,12,32.3126702845986
926600,12,32.3126702845986
926700,12,32.3126702845986
926800,12,32.3126702845986
926900,12,32.3126702845986
927000,12,32.3126702845986
927100,12,32.3126702845986
927200,12,32.3126702845986
927300,12,32.3126702845986
927400,12,32.3126702845986
927500,12,32.3126702845986
927600,12,32.3126702845986
927700,12,32.3126702845986
927800,12,32.3126702845986
927900,12,32.3126702845986
928000,12,32.3126702845986
928100,12,32.3126702845986
928200,12,32.3126702845986
928300,12,32.3126702845986
928400,12,32.3126702845986
928500,12,32.3126702845986
928600,12,32.3126702845986
928700,12,32.3126702845986
928800,12,32.3126702845986
928900,12,32.3126702845986
929000,12,32.3126702845986
929100,12,32.3126702845986
929200,12,32.3126702845986
929300,12,32.3126702845986
929400,12,32.3126702845986
929500,12,32.3126702845986
929600,12,32.3126702845986
929700,12,32.3126702845986
929800,12,32.3126702845986
929900,12,32.3126702845986
930000,12,32.3126702845986
930100,12,32.3126702845986
930200,12,32.3126702845986
930300,12,32.3126702845986
930400,12,32.3126702845986
930500,12,32.3126702845986
930600,12,32.3126702845986
930700,12,32.3126702845986
930800,12,32.3126702845986
930900,12,32.3126702845986
931000,12,32.3126702845986
931100,12,32.3126702845986
931200,12,32.3126702845986
931300,12,32.3126702845986
931400,12,32.3126702845986
931500,12,32.3126702845986
931600,12,32.3126702845986
931700,12,32.3126702845986
931800,12,32.3126702845986
931900,12,32.3126702845986
932000,12,32.3126702845986
932100,12,32.3126702845986
932200,12,32.3126702845986
932300,12,32.3126702845986
932400,12,32.3126702845986
932500,12,32.3126702845986
932600,12,32.3126702845986
932700,12,32.3126702845986
932800,12,32.3126702845986
932900,12,32.3126702845986
933000,12,32.3126702845986
933100,12,32.3126702845986
933200,12,32.3126702845986
933300,12,32.3126702845986
933400,12,32.3126702845986
933500,12,32.3126702845986
933600,12,32.3126702845986
933700,12,32.3126702845986
933800,12,32.3126702845986
933900,12,32.3126702845986
934000,12,32.3126702845986
934100,12,32.3126702845986
934200,12,32.3126702845986
934300,12,32.3126702845986
934400,12,32.3126702845986
934500,12,32.3126702845986
934600,12,32.3126702845986
934700,12,32.3126702845986
934800,12,32.3126702845986
934900,12,32.3126702845986
935000,12,32.3126702845986
935100,12,32.3126702845986
935200,12,32.3126702845986
935300,12,32.3126702845986
935400,12,32.3126702845986
935500,12,32.3126702845986
935600,12,32.3126702845986
935700,12,32.3126702845986
935800,12,32.3126702845986
935900,12,32.3126702845986
936000,12,32.3126702845986
936100,12,32.3126702845986
936200,12,32.3126702845986
936300,12,32.3126702845986
936400,12,32.3126702845986
936500,12,32.3126702845986
936600,12,32.3126702845986
936700,12,32.3126702845986
936800,12,32.3126702845986
936900,12,32.3126702845986
937000,12,32.3126702845986
937100,12,32.3126702845986
937200,12,32.3126702845986
937300,12,32.3126702845986
937400,12,32.3126702845986
937500,12,32.3126702845986
937600,12,32.3126702845986
937700,12,32.3126702845986
937800,12,32.3126702845986
937900,12,32.3126702845986
938000,12,32.3126702845986
938100,12,32.3126702845986
938200,12,32.3126702845986
938300,12,32.3126702845986
938400,12,32.3126702845986
938500,12,32.3126702845986
938600,12,32.3126702845986
938700,12,32.3126702845986
938800,12,32.3126702845986
938900,12,32.3126702845986
939000,12,32.3126702845986
939100,12,32.3126702845986
939200,12,32.3126702845986
939300,12,32.3126702845986
939400,12,32.3126702845986
939500,12,32.3126702845986
939600,12,32.3126702845986
939700,12,32.3126702845986
939800,12,32.3126702845986
939900,12,32.3126702845986
940000,12,32.3126702845986
940100,12,32.3126702845986
940200,12,32.3126702845986
940300,12,32.3126702845986
940400,12,32.3126702845986
940500,12,32.3126702845986
940600,12,32.3126702845986
940700,12,32.3126702845986
940800,12,32.3126702845986
940900,12,32.3126702845986
941000,12,32.3126702845986
941100,12,32.3126702845986
941200,12,32.3126702845986
941300,12,32.3126702845986
941400,12,32.3126702845986
941500,12,32.3126702845986
941600,12,32.3126702845986
941700,12,32.3126702845986
941800,12,32.3126702845986
941900,12,32.3126702845986
942000,12,32.3126702845986
942100,12,32.3126702845986
942200,12,32.3126702845986
942300,12,32.3126702845986
942400,12,32.3126702845986
942500,12,32.3126702845986
942600,12,32.3126702845986
942700,12,32.3126702845986
942800,12,32.3126702845986
942900,12,32.3126702845986
943000,12,32.3126702845986
943100,12,32.3126702845986
943200,12,32.3126702845986
943300,12,32.3126702845986
943400,12,32.3126702845986
943500,12,32.3126702845986
943600,12,32.3126702845986
943700,12,32.3126702845986
943800,12,32.3126702845986
943900,12,32.3126702845986
944000,12,32.3126702845986
944100,12,32.3126702845986
944200,12,32.3126702845986
944300,12,32.3126702845986
944400,12,32.3126702845986
944500,12,32.3126702845986
944600,12,32.3126702845986
944700,12,32.3126702845986
944800,12,32.3126702845986
944900,12,32.3126702845986
945000,12,32.3126702845986
945100,12,32.3126702845986
945200,12,32.3126702845986
945300,12,32.3126702845986
945400,12,32.3126702845986
945500,12,32.3126702845986
945600,12,32.3126702845986
945700,12,32.3126702845986
945800,12,32.3126702845986
945900,12,32.3126702845986
946000,12,32.3126702845986
946100,12,32.3126702845986
946200,12,32.3126702845986
946300,12,32.3126702845986
946400,12,32.3126702845986
946500,12,32.3126702845986
946600,12,32.3126702845986
946700,12,32.3126702845986
946800,12,32.3126702845986
946900,12,32.3126702845986
947000,12,32.3126702845986
947100,12,32.3126702845986
947200,12,32.3126702845986
947300,12,32.3126702845986
947400,12,32.3126702845986
947500,12,32.3126702845986
947600,12,32.3126702845986
947700,12,32.3126702845986
947800,12,32.3126702845986
947900,12,32.3126702845986
948000,12,32.3126702845986
948100,12,32.3126702845986
948200,12,32.3126702845986
948300,12,32.3126702845986
948400,12,32.3126702845986
948500,12,32.3126702845986
948600,12,32.3126702845986
948700,12,32.3126702845986
948800,12,32.3126702845986
948900,12,32.3126702845986
949000,12,32.3126702845986
949100,12,32.3126702845986
949200,12,32.3126702845986
949300,12,32.3126702845986
949400,12,32.3126702845986
949500,12,32.3126702845986
949600,12,32.3126702845986
949700,12,32.3126702845986
949800,12,32.3126702845986
949900,12,32.3126702845986
950000,12,32.3126702845986
950100,12,32.3126702845986
950200,12,32.3126702845986
950300,12,32.3126702845986
950400,12,32.3126702845986
950500,12,32.3126702845986
950600,12,32.3126702845986
950700,12,32.3126702845986
950800,12,32.3126702845986
950900,12,32.3126702845986
951000,12,32.3126702845986
951100,12,32.3126702845986
951200,12,32.3126702845986
951300,12,32.3126702845986
951400,12,32.3126702845986
951500,12,32.3126702845986
951600,12,32.3126702845986
951700,12,32.3126702845986
951800,12,32.3126702845986
951900,12,32.3126702845986
952000,12,32.3126702845986
952100,12,32.3126702845986
952200,12,32.3126702845986
952300,12,32.3126702845986
952400,12,32.3126702845986
952500,12,32.3126702845986
952600,12,32.3126702845986
952700,12,32.3126702845986
952800,12,32.3126702845986
952900,12,32.3126702845986
953000,12,32.3126702845986
953100,12,32.3126702845986
953200,12,32.3126702845986
953300,12,32.3126702845986
953400,12,32.3126702845986
953500,12,32.3126702845986
953600,12,32.3126702845986
953700,12,32.3126702845986
953800,12,32.3126702845986
953900,12,32.3126702845986
954000,12,32.3126702845986
954100,12,32.3126702845986
954200,12,32.3126702845986
954300,12,32.3126702845986
954400,12,32.3126702845986
954500,12,32.3126702845986
954600,12,32.3126702845986
954700,12,32.3126702845986
954800,12,32.3126702845986
954900,12,32.3126702845986
955000,12,32.3126702845986
955100,12,32.3126702845986
955200,12,32.3126702845986
955300,12,32.3126702845986
955400,12,32.3126702845986
955500,12,32.3126702845986
955600,12,32.3126702845986
955700,12,32.3126702845986
955800,12,32.3126702845986
955900,12,32.3126702845986
956000,12,32.3126702845986
956100,12,32.3126702845986
956200,12,32.3126702845986
956300,12,32.3126702845986
956400,12,32.3126702845986
956500,12,32.3126702845986
956600,12,32.3126702845986
956700,12,32.3126702845986
956800,12,32.3126702845986
956900,12,32.3126702845986
957000,12,32.3126702845986
957100,12,32.3126702845986
957200,12,32.3126702845986
957300,12,32.3126702845986
957400,12,32.3126702845986
957500,12,32.3126702845986
957600,12,32.3126702845986
957700,12,32.3126702845986
957800,12,32.3126702845986
957900,12,32.3126702845986
958000,12,32.3126702845986
958100,12,32.3126702845986
958200,12,32.3126702845986
958300,12,32.3126702845986
958400,12,32.3126702845986
958500,12,32.3126702845986
958600,12,32.3126702845986
958700,12,32.3126702845986
958800,12,32.3126702845986
958900,12,32.3126702845986
959000,12,32.3126702845986
959100,12,32.3126702845986
959200,12,32.3126702845986
959300,12,32.3126702845986
959400,12,32.3126702845986
959500,12,32.3126702845986
959600,12,32.3126702845986
959700,12,32.3126702845986
959800,12,32.3126702845986
959900,12,32.3126702845986
960000,12,32.3126702845986
960100,12,32.3126702845986
960200,12,32.3126702845986
960300,12,32.3126702845986
960400,12,32.3126702845986
960500,12,32.3126702845986
960600,12,32.3126702845986
960700,12,32.3126702845986
960800,12,32.3126702845986
960900,12,32.3126702845986
961000,12,32.3126702845986
961100,12,32.3126702845986
961200,12,32.3126702845986
961300,12,32.3126702845986
961400,12,32.3126702845986
961500,12,32.3126702845986
961600,12,32.3126702845986
961700,12,32.3126702845986
961800,12,32.3126702845986
961900,12,32.3126702845986
962000,12,32.3126702845986
962100,12,32.3126702845986
962200,12,32.3126702845986
962300,12,32.3126702845986
962400,12,32.3126702845986
962500,12,32.3126702845986
962600,12,32.3126702845986
962700,12,32.3126702845986
962800,12,32.3126702845986
962900,12,32.3126702845986
963000,12,32.3126702845986
963100,12,32.3126702845986
963200,12,32.3126702845986
963300,12,32.3126702845986
963400,12,32.3126702845986
963500,12,32.3126702845986
963600,12,32.3126702845986
963700,12,32.3126702845986
963800,12,32.3126702845986
963900,12,32.3126702845986
964000,12,32.3126702845986
964100,12,32.3126702845986
964200,12,32.3126702845986
964300,12,32.3126702845986
964400,12,32.3126702845986
964500,12,32.3126702845986
964600,12,32.3126702845986
964700,12,32.3126702845986
964800,12,32.3126702845986
964900,12,32.3126702845986
965000,12,32.3126702845986
965100,12,32.3126702845986
965200,12,32.3126702845986
965300,12,32.3126702845986
965400,12,32.3126702845986
965500,12,32.3126702845986
965600,12,32.3126702845986
965700,12,32.3126702845986
965800,12,32.3126702845986
965900,12,32.3126702845986
966000,12,32.3126702845986
966100,12,32.3126702845986
966200,12,32.3126702845986
966300,12,32.3126702845986
966400,12,32.3126702845986
966500,12,32.3126702845986
966600,12,32.3126702845986
966700,12,32.3126702845986
966800,12,32.3126702845986
966900,12,32.3126702845986
967000,12,32.3126702845986
967100,12,32.3126702845986
967200,12,32.3126702845986
967300,12,32.3126702845986
967400,12,32.3126702845986
967500,12,32.3126702845986
967600,12,32.3126702845986
967700,12,32.3126702845986
967800,12,32.3126702845986
967900,12,32.3126702845986
968000,12,32.3126702845986
968100,12,32.3126702845986
968200,12,32.3126702845986
968300,12,32.3126702845986
968400,12,32.3126702845986
968500,12,32.3126702845986
968600,12,32.3126702845986
968700,12,32.3126702845986
968800,12,32.3126702845986
968900,12,32.3126702845986
969000,12,32.3126702845986
969100,12,32.3126702845986
969200,12,32.3126702845986
969300,12,32.3126702845986
969400,12,32.3126702845986
969500,12,32.3126702845986
969600,12,32.3126702845986
969700,12,32.3126702845986
969800,12,32.3126702845986
969900,12,32.3126702845986
970000,12,32.3126702845986
970100,12,32.3126702845986
970200,12,32.3126702845986
970300,12,32.3126702845986
970400,12,32.3126702845986
970500,12,32.3126702845986
970600,12,32.3126702845986
970700,12,32.3126702845986
970800,12,32.3126702845986
970900,12,32.3126702845986
971000,12,32.3126702845986
971100,12,32.3126702845986
971200,12,32.3126702845986
971300,12,32.3126702845986
971400,12,32.3126702845986
971500,12,32.3126702845986
971600,12,32.3126702845986
971700,12,32.3126702845986
971800,12,32.3126702845986
971900,12,32.3126702845986
972000,12,32.3126702845986
972100,12,32.3126702845986
972200,12,32.3126702845986
972300,12,32.3126702845986
972400,12,32.3126702845986
972500,12,32.3126702845986
972600,12,32.3126702845986
972700,12,32.3126702845986
972800,12,32.3126702845986
972900,12,32.3126702845986
973000,12,32.3126702845986
973100,12,32.3126702845986
973200,12,32.3126702845986
973300,12,32.3126702845986
973400,12,32.3126702845986
973500,12,32.3126702845986
973600,12,32.3126702845986
973700,12,32.3126702845986
973800,12,32.3126702845986
973900,12,32.3126702845986
974000,12,32.3126702845986
974100,12,32.3126702845986
974200,12,32.3126702845986
974300,12,32.3126702845986
974400,12,32.3126702845986
974500,12,32.3126702845986
974600,12,32.3126702845986
974700,12,32.3126702845986
974800,12,32.3126702845986
974900,12,32.3126702845986
975000,12,32.3126702845986
975100,12,32.3126702845986
975200,12,32.3126702845986
975300,12,32.3126702845986
975400,12,32.3126702845986
975500,12,32.3126702845986
975600,12,32.3126702845986
975700,12,32.3126702845986
975800,12,32.3126702845986
975900,12,32.3126702845986
976000,12,32.3126702845986
976100,12,32.3126702845986
976200,12,32.3126702845986
976300,12,32.3126702845986
976400,12,32.3126702845986
976500,12,32.3126702845986
976600,12,32.3126702845986
976700,12,32.3126702845986
976800,12,32.3126702845986
976900,12,32.3126702845986
977000,12,32.3126702845986
977100,12,32.3126702845986
977200,12,32.3126702845986
977300,12,32.3126702845986
977400,12,32.3126702845986
977500,12,32.3126702845986
977600,12,32.3126702845986
977700,12,32.3126702845986
977800,12,32.3126702845986
977900,12,32.3126702845986
978000,12,32.3126702845986
978100,12,32.3126702845986
978200,12,32.3126702845986
978300,12,32.3126702845986
978400,12,32.3126702845986
978500,12,32.3126702845986
978600,12,32.3126702845986
978700,12,32.3126702845986
978800,12,32.3126702845986
978900,12,32.3126702845986
979000,12,32.3126702845986
979100,12,32.3126702845986
979200,12,32.3126702845986
979300,12,32.3126702845986
979400,12,32.3126702845986
979500,12,32.3126702845986
979600,12,32.3126702845986
979700,12,32.3126702845986
979800,12,32.3126702845986
979900,12,32.3126702845986
980000,12,32.3126702845986
980100,12,32.3126702845986
980200,12,32.3126702845986
980300,12,32.3126702845986
980400,12,32.3126702845986
980500,12,32.3126702845986
980600,12,32.3126702845986
980700,12,32.3126702845986
980800,12,32.3126702845986
980900,12,32.3126702845986
981000,12,32.3126702845986
981100,12,32.3126702845986
981200,12,32.3126702845986
981300,12,32.3126702845986
981400,12,32.3126702845986
981500,12,32.3126702845986
981600,12,32.3126702845986
981700,12,32.3126702845986
981800,12,32.3126702845986
981900,12,32.3126702845986
982000,12,32.3126702845986
982100,12,32.3126702845986
982200,12,32.3126702845986
982300,12,32.3126702845986
982400,12,32.3126702845986
982500,12,32.3126702845986
982600,12,32.3126702845986
982700,12,32.3126702845986
982800,12,32.3126702845986
982900,12,32.3126702845986
983000,12,32.3126702845986
983100,12,32.3126702845986
983200,12,32.3126702845986
983300,12,32.3126702845986
983400,12,32.3126702845986
983500,12,32.3126702845986
983600,12,32.3126702845986
983700,12,32.3126702845986
983800,12,32.3126702845986
983900,12,32.3126702845986
984000,12,32.3126702845986
984100,12,32.3126702845986
984200,12,32.3126702845986
984300,12,32.3126702845986
984400,12,32.3126702845986
984500,12,32.3126702845986
984600,12,32.3126702845986
984700,12,32.3126702845986
984800,12,32.3126702845986
984900,12,32.3126702845986
985000,12,32.3126702845986
985100,12,32.3126702845986
985200,12,32.3126702845986
985300,12,32.3126702845986
985400,12,32.3126702845986
985500,12,32.3126702845986
985600,12,32.3126702845986
985700,12,32.3126702845986
985800,12,32.3126702845986
985900,12,32.3126702845986
986000,12,32.3126702845986
986100,12,32.3126702845986
986200,12,32.3126702845986
986300,12,32.3126702845986
986400,12,32.3126702845986
986500,12,32.3126702845986
986600,12,32.3126702845986
986700,12,32.3126702845986
986800,12,32.3126702845986
986900,12,32.3126702845986
987000,12,32.3126702845986
987100,12,32.3126702845986
987200,12,32.3126702845986
987300,12,32.3126702845986
987400,12,32.3126702845986
987500,12,32.3126702845986
987600,12,32.3126702845986
987700,12,32.3126702845986
987800,12,32.3126702845986
987900,12,32.3126702845986
988000,12,32.3126702845986
988100,12,32.3126702845986
988200,12,32.3126702845986
988300,12,32.3126702845986
988400,12,32.3126702845986
988500,12,32.3126702845986
988600,12,32.3126702845986
988700,12,32.3126702845986
988800,12,32.3126702845986
988900,12,32.3126702845986
989000,12,32.3126702845986
989100,12,32.3126702845986
989200,12,32.3126702845986
989300,12,32.3126702845986
989400,12,32.3126702845986
989500,12,32.3126702845986
989600,12,32.3126702845986
989700,12,32.3126702845986
989800,12,32.3126702845986
989900,12,32.3126702845986
990000,12,32.3126702845986
990100,12,32.3126702845986
990200,12,32.3126702845986
990300,12,32.3126702845986
990400,12,32.3126702845986
990500,12,32.3126702845986
990600,12,32.3126702845986
990700,12,32.3126702845986
990800,12,32.3126702845986
990900,12,32.3126702845986
991000,12,32.3126702845986
991100,12,32.3126702845986
991200,12,32.3126702845986
991300,12,32.3126702845986
991400,12,32.3126702845986
991500,12,32.3126702845986
991600,12,32.3126702845986
991700,12,32.3126702845986
991800,12,32.3126702845986
991900,12,32.3126702845986
992000,12,32.3126702845986
992100,12,32.3126702845986
992200,12,32.3126702845986
992300,12,32.3126702845986
992400,12,32.3126702845986
992500,12,32.3126702845986
992600,12,32.3126702845986
992700,12,32.3126702845986
992800,12,32.3126702845986
992900,12,32.3126702845986
993000,12,32.3126702845986
993100,12,32.3126702845986
993200,12,32.3126702845986
993300,12,32.3126702845986
993400,12,32.3126702845986
993500,12,32.3126702845986
993600,12,32.3126702845986
993700,12,32.3126702845986
993800,12,32.3126702845986
993900,12,32.3126702845986
994000,12,32.3126702845986
994100,12,32.3126702845986
994200,12,32.3126702845986
994300,12,32.3126702845986
994400,12,32.3126702845986
994500,12,32.3126702845986
994600,12,32.3126702845986
994700,12,32.3126702845986
994800,12,32.3126702845986
994900,12,32.3126702845986
995000,12,32.3126702845986
995100,12,32.3126702845986
995200,12,32.3126702845986
995300,12,32.3126702845986
995400,12,32.3126702845986
995500,12,32.3126702845986
995600,12,32.3126702845986
995700,12,32.3126702845986
995800,12,32.3126702845986
995900,12,32.3126702845986
996000,12,32.3126702845986
996100,12,32.3126702845986
996200,12,32.3126702845986
996300,12,32.3126702845986
996400,12,32.3126702845986
996500,12,32.3126702845986
996600,12,32.3126702845986
996700,12,32.3126702845986
996800,12,32.3126702845986
996900,12,32.3126702845986
997000,12,32.3126702845986
997100,12,32.3126702845986
997200,12,32.3126702845986
997300,12,32.3126702845986
997400,12,32.3126702845986
997500,12,32.3126702845986
997600,12,32.3126702845986
997700,12,32.3126702845986
997800,12,32.3126702845986
997900,12,32.3126702845986
998000,12,32.3126702845986
998100,12,32.3126702845986
998200,12,32.3126702845986
998300,12,32.3126702845986
998400,12,32.3126702845986
998500,12,32.3126702845986
998600,12,32.3126702845986
998700,12,32.3126702845986
998800,12,32.3126702845986
998900,12,32.3126702845986
999000,12,32.3126702845986
999100,12,32.3126702845986
999200,12,32.3126702845986
999300,12,32.3126702845986
999400,12,32.3126702845986
999500,12,32.3126702845986
999600,12,32.3126702845986
999700,12,32.3126702845986
999800,12,32.3126702845986
999900,12,32.3126702845986
1000001,12,32.3126702845986

==> fig/Histograms/grainSizeHistogram.csv <==
GrainSize_um,Count_0pct,Count_55pct,Count_85pct
1,0,0,0
3,0,4,0
5,7,9,1
7,14,4,0
9,18,6,1
11,15,2,1
13,11,4,2
15,4,1,1
17,8,1,0
19,2,1,2
21,0,5,0
23,2,2,0
25,0,1,1
27,1,0,0
29,1,0,0
31,0,1,0
33,0,0,0
35,0,1,0
37,0,0,0
39,0,0,1


==> fig/Histograms/grain_size_all_data.csv <==
GrainSize_um,BinCenter_um,HistogramPercent,LogNormalFitPercent
12.5022996452216,0.5,0,2.54254201892467e-10
9.76681815685742,1.5,0,0.000920396250513702
17.3276091148908,2.5,0,0.0905348108953624
11.321977377351,3.5,0,0.799848602992787
6.36469251722118,4.5,6.02409638554217,2.62935499841225
14.9681608080448,5.5,2.40963855421687,5.19939540561563
10.938748337165,6.5,7.2289156626506,7.64699103508853
9.17754215254834,7.5,9.63855421686747,9.33157857019116
10.9535793621787,8.5,6.02409638554217,10.0559159604602
17.8106247898317,9.5,15.6626506024096,9.94206040465406
10.5316270306832,10.5,10.8433734939759,9.24362133677618
10.0873157579714,11.5,7.2289156626506,8.21763369954398
12.8889279164803,12.5,3.6144578313253,7.06687644183362
9.58206718091111,13.5,9.63855421686747,5.92776930612518
9.75817747808354,14.5,3.6144578313253,4.87954790258615
9.73597008421972,15.5,1.20481927710843,3.9597096123392
9.87459164131677,16.5,3.6144578313253,3.17860613987419
7.29453561788756,17.5,6.02409638554217,2.53074151964159
6.95772917159118,18.5,1.20481927710843,2.00257535877785
7.11829067067779,19.5,1.20481927710843,1.57746710829406
16.2813187323651,20.5,0,1.23855822447707
9.48344882327912,21.5,0,0.970284339204968
11.6293218568509,22.5,0,0.759035902316392
5.02548019770959,23.5,2.40963855421687,0.593323688407275
4.69404518111435,24.5,0,0.463679508157307
6.57502400250032,25.5,0,0.362433311913127
4.86618647506675,26.5,1.20481927710843,0.283448612397145
13.4421260530127,27.5,0,0.221860602945052
4.57035127480453,28.5,0,0.173838561180906
9.3918193599378,29.5,1.20481927710843,0.136380922909811
4.63947726835379,30.5,0,0.107144190423184
9.74381376733221,31.5,0,0.0843032243099138
4.36442726712752,32.5,0,0.0664389410213773
7.25997971259863,33.5,0,0.0524490621185739
23.3628350061739,34.5,0,0.0414777732679402
11.3948423402544,35.5,0,0.0328606260879795
29.7753271992123,36.5,0,0.0260815733649431
17.3445410415683,37.5,0,0.0207395740642812
10.0746852944215,38.5,0,0.0165226952814054
9.59965780068122,39.5,0,0.0131880581099832
19.208763716943,40.5,0,0.0105463224280377
17.1663497289878,41.5,0,0.00844968796479849
7.74041690065576,42.5,0,0.00678261464955892
10.9904245504937,43.5,0,0.00545464358011704
7.70331611076293,44.5,0,0.00439483976381238
18.6374987170356,45.5,0,0.00354748674630683
14.5866709458392,46.5,0,0.00286874778754945
26.8773838187839,47.5,0,0.00232407363289711
13.6710635530894,48.5,0,0.00188618738554371
10.333296538298,49.5,0,0.00153351586341172
9.75197756199063,NaN,NaN,NaN
8.26814654768988,NaN,NaN,NaN
8.3299000832605,NaN,NaN,NaN
10.1561891289083,NaN,NaN,NaN
12.9726263301231,NaN,NaN,NaN
8.62134273377325,NaN,NaN,NaN
6.67949320505417,NaN,NaN,NaN
7.36705071630197,NaN,NaN,NaN
9.66970028557885,NaN,NaN,NaN
7.39723483745718,NaN,NaN,NaN
13.1826865461577,NaN,NaN,NaN
11.114779639964,NaN,NaN,NaN
13.4634218354288,NaN,NaN,NaN
17.2018380105335,NaN,NaN,NaN
16.3274428060635,NaN,NaN,NaN
8.84478065501173,NaN,NaN,NaN
15.3834742901296,NaN,NaN,NaN
7.95258910069071,NaN,NaN,NaN
5.35839514553857,NaN,NaN,NaN
8.68681570827026,NaN,NaN,NaN
13.6007976472607,NaN,NaN,NaN
14.3528220748401,NaN,NaN,NaN
23.1691013567521,NaN,NaN,NaN
9.19971350819245,NaN,NaN,NaN
11.0034503291879,NaN,NaN,NaN
11.1694086663989,NaN,NaN,NaN
13.0355358528353,NaN,NaN,NaN
6.77037484113072,NaN,NaN,NaN
13.284314902979,NaN,NaN,NaN
6.08340355575879,NaN,NaN,NaN
10.375107024716,NaN,NaN,NaN
13.2817986505563,NaN,NaN,NaN
16.4739991145066,NaN,NaN,NaN


==> fig/irradiation/CPDFWDEMOhcll.csv <==
energy,value
1.0236E-08,1.2312E-08
1.0718E-08,1.2479E-08
1.1223E-08,1.2650E-08
1.1752E-08,1.2832E-08
1.2306E-08,1.3023E-08
1.2886E-08,1.3229E-08
1.3493E-08,1.3462E-08
1.4129E-08,1.3710E-08
1.4795E-08,1.3968E-08
1.5492E-08,1.4251E-08
1.6222E-08,1.4554E-08
1.6987E-08,1.4905E-08
1.7788E-08,1.5283E-08
1.8626E-08,1.5681E-08
1.9504E-08,1.6130E-08
2.0423E-08,1.6589E-08
2.1385E-08,1.7063E-08
2.2393E-08,1.7578E-08
2.3449E-08,1.8184E-08
2.4554E-08,1.8813E-08
2.5711E-08,1.9527E-08
2.6922E-08,2.0295E-08
2.8191E-08,2.1105E-08
2.9520E-08,2.1943E-08
3.0911E-08,2.2878E-08
3.2368E-08,2.3836E-08
3.3893E-08,2.4891E-08
3.5491E-08,2.6014E-08
3.7163E-08,2.7222E-08
3.8915E-08,2.8477E-08
4.0749E-08,2.9786E-08
4.2669E-08,3.1230E-08
4.4680E-08,3.2721E-08
4.6786E-08,3.4295E-08
4.8991E-08,3.6033E-08
5.1300E-08,3.7883E-08
5.3717E-08,3.9840E-08
5.6249E-08,4.1874E-08
5.8900E-08,4.4064E-08
6.1676E-08,4.6352E-08
6.4583E-08,4.8776E-08
6.7626E-08,5.1418E-08
7.0813E-08,5.4321E-08
7.4151E-08,5.7435E-08
7.7645E-08,6.0796E-08
8.1305E-08,6.4429E-08
8.5136E-08,6.8320E-08
8.9149E-08,7.2472E-08
9.3350E-08,7.6913E-08
9.7750E-08,8.1653E-08
1.0236E-07,8.6924E-08
1.0718E-07,9.2442E-08
1.1223E-07,9.8129E-08
1.1752E-07,1.0424E-07
1.2306E-07,1.1066E-07
1.2886E-07,1.1747E-07
1.3493E-07,1.2480E-07
1.4129E-07,1.3248E-07
1.4795E-07,1.4086E-07
1.5492E-07,1.4969E-07
1.6222E-07,1.5885E-07
1.6987E-07,1.6887E-07
1.7788E-07,1.7943E-07
1.8626E-07,1.9013E-07
1.9504E-07,2.0152E-07
2.0423E-07,2.1340E-07
2.1385E-07,2.2581E-07
2.2393E-07,2.3860E-07
2.3449E-07,2.5208E-07
2.4554E-07,2.6642E-07
2.5711E-07,2.8168E-07
2.6922E-07,2.9784E-07
2.8191E-07,3.1476E-07
2.9520E-07,3.3270E-07
3.0911E-07,3.5152E-07
3.2368E-07,3.7131E-07
3.3893E-07,3.9234E-07
3.5491E-07,4.1474E-07
3.7163E-07,4.3829E-07
3.8915E-07,4.6306E-07
4.0749E-07,4.8925E-07
4.2669E-07,5.1669E-07
4.4680E-07,5.4586E-07
4.6786E-07,5.7676E-07
4.8991E-07,6.0942E-07
5.1300E-07,6.4421E-07
5.3717E-07,6.8181E-07
5.6249E-07,7.2221E-07
5.8900E-07,7.6482E-07
6.1676E-07,8.0911E-07
6.4583E-07,8.5551E-07
6.7626E-07,9.0380E-07
7.0813E-07,9.5420E-07
7.4151E-07,1.0070E-06
7.7645E-07,1.0621E-06
8.1305E-07,1.1204E-06
8.5136E-07,1.1814E-06
8.9149E-07,1.2458E-06
9.3350E-07,1.3134E-06
9.7750E-07,1.3844E-06
1.0236E-06,1.4589E-06
1.0718E-06,1.5371E-06
1.1223E-06,1.6193E-06
1.1752E-06,1.7057E-06
1.2306E-06,1.7970E-06
1.2886E-06,1.8929E-06
1.3493E-06,1.9941E-06
1.4129E-06,2.1007E-06
1.4795E-06,2.2127E-06
1.5492E-06,2.3309E-06
1.6222E-06,2.4556E-06
1.6987E-06,2.5871E-06
1.7788E-06,2.7255E-06
1.8626E-06,2.8703E-06
1.9504E-06,3.0221E-06
2.0423E-06,3.1810E-06
2.1385E-06,3.3474E-06
2.2393E-06,3.5221E-06
2.3449E-06,3.7051E-06
2.4554E-06,3.8967E-06
2.5711E-06,4.0978E-06
2.6922E-06,4.3093E-06
2.8191E-06,4.5319E-06
2.9520E-06,4.7656E-06
3.0911E-06,5.0112E-06
3.2368E-06,5.2710E-06
3.3893E-06,5.5434E-06
3.5491E-06,5.8297E-06
3.7163E-06,6.1319E-06
3.8915E-06,6.4536E-06
4.0749E-06,6.7950E-06
4.2669E-06,7.1549E-06
4.4680E-06,7.5303E-06
4.6786E-06,7.9220E-06
4.8991E-06,8.3309E-06
5.1300E-06,8.7580E-06
5.3717E-06,9.2038E-06
5.6249E-06,9.6686E-06
5.8900E-06,1.0154E-05
6.1676E-06,1.0662E-05
6.4583E-06,1.1192E-05
6.7626E-06,1.1746E-05
7.0813E-06,1.2326E-05
7.4151E-06,1.2933E-05
7.7645E-06,1.3580E-05
8.1305E-06,1.4269E-05
8.5136E-06,1.4966E-05
8.9149E-06,1.5691E-05
9.3350E-06,1.6452E-05
9.7750E-06,1.7250E-05
1.0236E-05,1.8085E-05
1.0718E-05,1.8960E-05
1.1223E-05,1.9877E-05
1.1752E-05,2.0840E-05
1.2306E-05,2.1852E-05
1.2886E-05,2.2912E-05
1.3493E-05,2.4020E-05
1.4129E-05,2.5178E-05
1.4795E-05,2.6388E-05
1.5492E-05,2.7655E-05
1.6222E-05,2.8983E-05
1.6987E-05,3.0371E-05
1.7788E-05,3.1825E-05
1.8626E-05,3.3348E-05
1.9504E-05,3.4945E-05
2.0423E-05,3.6620E-05
2.1385E-05,3.8375E-05
2.2393E-05,4.0211E-05
2.3449E-05,4.2132E-05
2.4554E-05,4.4141E-05
2.5711E-05,4.6243E-05
2.6922E-05,4.8444E-05
2.8191E-05,5.0752E-05
2.9520E-05,5.3174E-05
3.0911E-05,5.5707E-05
3.2368E-05,5.8357E-05
3.3893E-05,6.1130E-05
3.5491E-05,6.4036E-05
3.7163E-05,6.7081E-05
3.8915E-05,7.0267E-05
4.0749E-05,7.3603E-05
4.2669E-05,7.7098E-05
4.4680E-05,8.0757E-05
4.6786E-05,8.4589E-05
4.8991E-05,8.8599E-05
5.1300E-05,9.2799E-05
5.3717E-05,9.7200E-05
5.6249E-05,1.0181E-04
5.8900E-05,1.0663E-04
6.1676E-05,1.1168E-04
6.4583E-05,1.1697E-04
6.7626E-05,1.2251E-04
7.0813E-05,1.2830E-04
7.4151E-05,1.3438E-04
7.7645E-05,1.4073E-04
8.1305E-05,1.4739E-04
8.5136E-05,1.5436E-04
8.9149E-05,1.6166E-04
9.3350E-05,1.6931E-04
9.7750E-05,1.7731E-04
1.0236E-04,1.8569E-04
1.0718E-04,1.9447E-04
1.1223E-04,2.0366E-04
1.1752E-04,2.1328E-04
1.2306E-04,2.2336E-04
1.2886E-04,2.3391E-04
1.3493E-04,2.4496E-04
1.4129E-04,2.5653E-04
1.4795E-04,2.6864E-04
1.5492E-04,2.8133E-04
1.6222E-04,2.9461E-04
1.6987E-04,3.0852E-04
1.7788E-04,3.2308E-04
1.8626E-04,3.3834E-04
1.9504E-04,3.5431E-04
2.0423E-04,3.7103E-04
2.1385E-04,3.8854E-04
2.2393E-04,4.0687E-04
2.3449E-04,4.2607E-04
2.4554E-04,4.4618E-04
2.5711E-04,4.6723E-04
2.6922E-04,4.8928E-04
2.8191E-04,5.1236E-04
2.9520E-04,5.3653E-04
3.0911E-04,5.6184E-04
3.2368E-04,5.8834E-04
3.3893E-04,6.1609E-04
3.5491E-04,6.4515E-04
3.7163E-04,6.7557E-04
3.8915E-04,7.0743E-04
4.0749E-04,7.4074E-04
4.2669E-04,7.7538E-04
4.4680E-04,8.1157E-04
4.6786E-04,8.4910E-04
4.8991E-04,8.8826E-04
5.1300E-04,9.2923E-04
5.3717E-04,9.7211E-04
5.6249E-04,1.0170E-03
5.8900E-04,1.0638E-03
6.1676E-04,1.1127E-03
6.4583E-04,1.1639E-03
6.7626E-04,1.2174E-03
7.0813E-04,1.2734E-03
7.4151E-04,1.3321E-03
7.7645E-04,1.3934E-03
8.1305E-04,1.4577E-03
8.5136E-04,1.5249E-03
8.9149E-04,1.5952E-03
9.3350E-04,1.6689E-03
9.7750E-04,1.7459E-03
1.0236E-03,1.8249E-03
1.0718E-03,1.9067E-03
1.1223E-03,1.9923E-03
1.1752E-03,2.0818E-03
1.2306E-03,2.1754E-03
1.2886E-03,2.2734E-03
1.3493E-03,2.3759E-03
1.4129E-03,2.4832E-03
1.4795E-03,2.5955E-03
1.5492E-03,2.7130E-03
1.6222E-03,2.8359E-03
1.6987E-03,2.9645E-03
1.7788E-03,3.0992E-03
1.8626E-03,3.2401E-03
1.9504E-03,3.3877E-03
2.0423E-03,3.5421E-03
2.1385E-03,3.7038E-03
2.2393E-03,3.8728E-03
2.3449E-03,4.0496E-03
2.4554E-03,4.2347E-03
2.5711E-03,4.4259E-03
2.6922E-03,4.6259E-03
2.8191E-03,4.8353E-03
2.9520E-03,5.0545E-03
3.0911E-03,5.2839E-03
3.2368E-03,5.5240E-03
3.3893E-03,5.7751E-03
3.5491E-03,6.0378E-03
3.7163E-03,6.3127E-03
3.8915E-03,6.6000E-03
4.0749E-03,6.8911E-03
4.2669E-03,7.1942E-03
4.4680E-03,7.5111E-03
4.6786E-03,7.8404E-03
4.8991E-03,8.1825E-03
5.1300E-03,8.5405E-03
5.3717E-03,8.9131E-03
5.6249E-03,9.2949E-03
5.8900E-03,9.6927E-03
6.1676E-03,1.0108E-02
6.4583E-03,1.0543E-02
6.7626E-03,1.0997E-02
7.0813E-03,1.1472E-02
7.4151E-03,1.1969E-02
7.7645E-03,1.2489E-02
8.1305E-03,1.3033E-02
8.5136E-03,1.3602E-02
8.9149E-03,1.4196E-02
9.3350E-03,1.4817E-02
9.7750E-03,1.5466E-02
1.0236E-02,1.6144E-02
1.0718E-02,1.6851E-02
1.1223E-02,1.7589E-02
1.1752E-02,1.8359E-02
1.2306E-02,1.9163E-02
1.2886E-02,2.0002E-02
1.3493E-02,2.0879E-02
1.4129E-02,2.1795E-02
1.4795E-02,2.2746E-02
1.5492E-02,2.3728E-02
1.6222E-02,2.4746E-02
1.6987E-02,2.5808E-02
1.7788E-02,2.6903E-02
1.8626E-02,2.8048E-02
1.9504E-02,2.9243E-02
2.0423E-02,3.0487E-02
2.1385E-02,3.1755E-02
2.2393E-02,3.3076E-02
2.3449E-02,3.4444E-02
2.4554E-02,3.5843E-02
2.5711E-02,3.7294E-02
2.6922E-02,3.8804E-02
2.8191E-02,4.0369E-02
2.9520E-02,4.2002E-02
3.0911E-02,4.3681E-02
3.2368E-02,4.5415E-02
3.3893E-02,4.7199E-02
3.5491E-02,4.9059E-02
3.7163E-02,5.0995E-02
3.8915E-02,5.2998E-02
4.0749E-02,5.5063E-02
4.2669E-02,5.7208E-02
4.4680E-02,5.9421E-02
4.6786E-02,6.1697E-02
4.8991E-02,6.4056E-02
5.1300E-02,6.6508E-02
5.3717E-02,6.9046E-02
5.6249E-02,7.1673E-02
5.8900E-02,7.4375E-02
6.1676E-02,7.7173E-02
6.4583E-02,8.0046E-02
6.7626E-02,8.2963E-02
7.0813E-02,8.5955E-02
7.4151E-02,8.9027E-02
7.7645E-02,9.2168E-02
8.1305E-02,9.5399E-02
8.5136E-02,9.8682E-02
8.9149E-02,1.0206E-01
9.3350E-02,1.0553E-01
9.7750E-02,1.0911E-01
1.0236E-01,1.1281E-01
1.0718E-01,1.1660E-01
1.1223E-01,1.2049E-01
1.1752E-01,1.2449E-01
1.2306E-01,1.2859E-01
1.2886E-01,1.3278E-01
1.3493E-01,1.3708E-01
1.4129E-01,1.4149E-01
1.4795E-01,1.4604E-01
1.5492E-01,1.5071E-01
1.6222E-01,1.5552E-01
1.6987E-01,1.6048E-01
1.7788E-01,1.6562E-01
1.8626E-01,1.7096E-01
1.9504E-01,1.7651E-01
2.0423E-01,1.8225E-01
2.1385E-01,1.8817E-01
2.2393E-01,1.9425E-01
2.3449E-01,2.0048E-01
2.4554E-01,2.0690E-01
2.5711E-01,2.1350E-01
2.6922E-01,2.2027E-01
2.8191E-01,2.2724E-01
2.9520E-01,2.3439E-01
3.0911E-01,2.4174E-01
3.2368E-01,2.4940E-01
3.3893E-01,2.5715E-01
3.5491E-01,2.6487E-01
3.7163E-01,2.7279E-01
3.8915E-01,2.8089E-01
4.0749E-01,2.8917E-01
4.2669E-01,2.9761E-01
4.4680E-01,3.0618E-01
4.6786E-01,3.1486E-01
4.8991E-01,3.2360E-01
5.1300E-01,3.3240E-01
5.3717E-01,3.4114E-01
5.6249E-01,3.4961E-01
5.8900E-01,3.5785E-01
6.1676E-01,3.6606E-01
6.4583E-01,3.7458E-01
6.7626E-01,3.8327E-01
7.0813E-01,3.9222E-01
7.4151E-01,4.0133E-01
7.7645E-01,4.1063E-01
8.1305E-01,4.2009E-01
8.5136E-01,4.2970E-01
8.9149E-01,4.3942E-01
9.3350E-01,4.4926E-01
9.7750E-01,4.5918E-01
1.0236E+00,4.6910E-01
1.0718E+00,4.7907E-01
1.1223E+00,4.8910E-01
1.1752E+00,4.9924E-01
1.2306E+00,5.0949E-01
1.2886E+00,5.1980E-01
1.3493E+00,5.3016E-01
1.4129E+00,5.4055E-01
1.4795E+00,5.5092E-01
1.5492E+00,5.6121E-01
1.6222E+00,5.7137E-01
1.6987E+00,5.8151E-01
1.7788E+00,5.9164E-01
1.8626E+00,6.0160E-01
1.9504E+00,6.1155E-01
2.0423E+00,6.2150E-01
2.1385E+00,6.3146E-01
2.2393E+00,6.4145E-01
2.3449E+00,6.5141E-01
2.4554E+00,6.6130E-01
2.5711E+00,6.7106E-01
2.6922E+00,6.8071E-01
2.8191E+00,6.9020E-01
2.9520E+00,6.9951E-01
3.0911E+00,7.0856E-01
3.2368E+00,7.1745E-01
3.3893E+00,7.2629E-01
3.5491E+00,7.3507E-01
3.7163E+00,7.4373E-01
3.8915E+00,7.5224E-01
4.0749E+00,7.6057E-01
4.2669E+00,7.6877E-01
4.4680E+00,7.7685E-01
4.6786E+00,7.8486E-01
4.8991E+00,7.9277E-01
5.1300E+00,8.0058E-01
5.3717E+00,8.0830E-01
5.6249E+00,8.1590E-01
5.8900E+00,8.2335E-01
6.1676E+00,8.3062E-01
6.4583E+00,8.3777E-01
6.7626E+00,8.4472E-01
7.0813E+00,8.5137E-01
7.4151E+00,8.5780E-01
7.7645E+00,8.6403E-01
8.1305E+00,8.6999E-01
8.5136E+00,8.7569E-01
8.9149E+00,8.8120E-01
9.3350E+00,8.8657E-01
9.7750E+00,8.9178E-01
1.0236E+01,8.9683E-01
1.0718E+01,9.0167E-01
1.1223E+01,9.0633E-01
1.1752E+01,9.1078E-01
1.2306E+01,9.1505E-01
1.2886E+01,9.1913E-01
1.3493E+01,9.2298E-01
1.4129E+01,9.2660E-01
1.4795E+01,9.2995E-01
1.5492E+01,9.3306E-01
1.6222E+01,9.3596E-01
1.6987E+01,9.3869E-01
1.7788E+01,9.4127E-01
1.8626E+01,9.4372E-01
1.9504E+01,9.4603E-01
2.0423E+01,9.4820E-01
2.1385E+01,9.5023E-01
2.2393E+01,9.5212E-01
2.3449E+01,9.5390E-01
2.4554E+01,9.5556E-01
2.5711E+01,9.5710E-01
2.6922E+01,9.5854E-01
2.8191E+01,9.5988E-01
2.9520E+01,9.6116E-01
3.0911E+01,9.6237E-01
3.2368E+01,9.6353E-01
3.3893E+01,9.6463E-01
3.5491E+01,9.6568E-01
3.7163E+01,9.6667E-01
3.8915E+01,9.6761E-01
4.0749E+01,9.6850E-01
4.2669E+01,9.6935E-01
4.4680E+01,9.7019E-01
4.6786E+01,9.7102E-01
4.8991E+01,9.7184E-01
5.1300E+01,9.7264E-01
5.3717E+01,9.7341E-01
5.6249E+01,9.7418E-01
5.8900E+01,9.7500E-01
6.1676E+01,9.7591E-01
6.4583E+01,9.7690E-01
6.7626E+01,9.7794E-01
7.0813E+01,9.7904E-01
7.4151E+01,9.8025E-01
7.7645E+01,9.8160E-01
8.1305E+01,9.8304E-01
8.5136E+01,9.8455E-01
8.9149E+01,9.8613E-01
9.3350E+01,9.8775E-01
9.7750E+01,9.8939E-01
1.0236E+02,9.9098E-01
1.0718E+02,9.9247E-01
1.1223E+02,9.9385E-01
1.1752E+02,9.9505E-01
1.2306E+02,9.9605E-01
1.2886E+02,9.9687E-01
1.3493E+02,9.9751E-01
1.4129E+02,9.9798E-01
1.4795E+02,9.9834E-01
1.5492E+02,9.9858E-01
1.6222E+02,9.9875E-01
1.6987E+02,9.9889E-01
1.7788E+02,9.9900E-01
1.8626E+02,9.9910E-01
1.9504E+02,9.9920E-01
2.0423E+02,9.9930E-01
2.1385E+02,9.9938E-01
2.2393E+02,9.9947E-01
2.3449E+02,9.9955E-01
2.4554E+02,9.9963E-01
2.5711E+02,9.9969E-01
2.6922E+02,9.9975E-01
2.8191E+02,9.9983E-01
2.9520E+02,9.9991E-01
3.0911E+02,9.9997E-01
3.2368E+02,9.9999E-01
3.3893E+02,9.9999E-01
3.5491E+02,9.9999E-01
3.7163E+02,1.0000E+00
3.8915E+02,1.0000E+00
4.0749E+02,1.0000E+00
4.2669E+02,1.0000E+00
4.4680E+02,1.0000E+00
4.6786E+02,1.0000E+00
4.8991E+02,1.0000E+00
5.1300E+02,1.0000E+00
5.3717E+02,1.0000E+00
5.6249E+02,1.0000E+00
5.8900E+02,1.0000E+00
6.1676E+02,1.0000E+00
6.4583E+02,1.0000E+00
6.7626E+02,1.0000E+00
7.0813E+02,1.0000E+00
7.4151E+02,1.0000E+00
7.7645E+02,1.0000E+00
8.1305E+02,1.0000E+00
8.5136E+02,1.0000E+00
8.9149E+02,1.0000E+00
9.3350E+02,1.0000E+00
9.7750E+02,1.0000E+00
1.0236E+03,1.0000E+00
1.0718E+03,1.0000E+00
1.1223E+03,1.0000E+00
1.1752E+03,1.0000E+00
1.2306E+03,1.0000E+00
1.2886E+03,1.0000E+00

==> fig/irradiation/HFIR.csv <==
0.1, 0.0
0.10561012542220953, 0.016165376166113354
0.11201073177107079, 0.03032609290487165
0.11704077677959518, 0.04201758490816121
0.12343552808200978, 0.05305340116774049
0.13020365023956917, 0.06563313543052252
0.13873420430552083, 0.07770075352723804
0.146963554368794, 0.08979421234792939
0.15619807705783054, 0.10149301283880796
0.16410232724121462, 0.11270632093983746
0.17179157662470135, 0.1233225517065768
0.18211459437740204, 0.134821673875824
0.19305792598725635, 0.1464499996649502
0.20465884633750042, 0.15769071459443895
0.21695687017253795, 0.16906063314380693
0.22999388669200474, 0.18004294083353733
0.24381430223263958, 0.19108985033320725
0.25846519152395986, 0.2018137507831793
0.274997584447791, 0.21325544912136896
0.2936565046400888, 0.2248550629949665
0.3135814552356778, 0.2366843721927938
0.33485833793548925, 0.24828398606639146
0.3575788829752223, 0.25982617610893155
0.38184104459850876, 0.27096639933406985
0.4077494233634134, 0.2821640463902655
0.43541571710294197, 0.2937062364328057
0.4649592024837685, 0.3049038834890013
0.4965072492393073, 0.3163886497004841
0.5301958692941224, 0.32775856824985194
0.5661703031470976, 0.3391284867992199
0.6045856460414145, 0.350383557686473
0.6456075166209261, 0.361753476235841
0.6894127709556763, 0.3729511232920367
0.7361902650149201, 0.3848952801519787
0.7832797266796169, 0.3958129860317695
0.8303472877481587, 0.4066014882916812
0.880243155524359, 0.41738999055159276
0.9331372839775967, 0.4284369000512628
0.989209839672522, 0.43929000412111396
1.0486518154475863, 0.45085372810030067
1.1116656809697372, 0.4620298412198498
1.1846907110233025, 0.47395964212202746
1.2558792028087296, 0.48561667982668255
1.3238136730794658, 0.49635493623441895
1.4152409513771453, 0.5090341181318959
1.4913122551711835, 0.5204729452785327
1.5860592615167037, 0.5327616451248192
1.672531848113574, 0.5442679452729485
1.7824000311157655, 0.5564202635204737
1.8761527831238543, 0.5668139769418656
1.9788422943744612, 0.5780116239980613
2.1185654279448967, 0.5908223586721425
2.209434233312501, 0.6014405470694861
2.353045233769552, 0.6134823244422257
2.4745060192923134, 0.6250072873354486
2.629818352691216, 0.6374296280976507
2.7666663179598734, 0.6497627009042998
2.9457805119268334, 0.6608742122139093
3.1003491690245992, 0.6726460975806792
3.289315093291293, 0.6847625259337935
3.4686498704654003, 0.6962760040608049
3.677082291275773, 0.7079689316598707
3.898039491371246, 0.7194680538291179
4.132274089252966, 0.7309025741884254
4.380583928539054, 0.7418848818781558
4.643814795558186, 0.753060994997705
4.922863300244348, 0.763784895447677
5.237747907761808, 0.7750902121871053
5.61357162724465, 0.78697694521599
6.016361796929614, 0.7987488305827598
6.424579253974995, 0.8094296631594388
6.885561591014, 0.8204665234886737
7.433646494736181, 0.831939804933945
8.054681496078514, 0.8433097234833129
8.727600115126553, 0.8543977432256717
9.456736905939907, 0.8650159316230153
10.246788547652109, 0.8751173055408422
11.10284409777167, 0.8847488481136538
12.030417772958659, 0.8939105593414504
13.035484468431557, 0.9027903717622376
14.124518244799953, 0.911482251645019
15.304534030233189, 0.9196573170482835
16.58313280658608, 0.927550483644539
17.96855057054497, 0.9349738188957791
19.46971138517343, 0.9418803396675026
21.096284863585108, 0.9488338435737276
22.858748455020628, 0.9554114824039405
24.76845493453914, 0.9614723067546366
26.83770553105475, 0.9670632997603176
29.07982916476612, 0.9720435120174786
31.509268304381273, 0.9766948423331292
34.14167199718047, 0.9806884087657585
36.99399667116282, 0.9844000763913785
40.08461535858659, 0.9872660475959713
43.433436044457814, 0.9898971031280565
47.06202990230024, 0.9920113441806249
50.99377024322765, 0.9930919562741598
55.25398307334789, 0.9937497201571811
59.870110229303485, 0.9942195515021963
64.87188614277333, 0.994736365981713
70.29152937255085, 0.9951592141922267
76.16395013793807, 0.9952531804612298
80.44673361702932, 0.9952531804612298
85.0, 1.0


==> fig/irradiation/ReComposition.csv <==
dpa, Re_conc
0.0, 0.0
1.0148776748504675, 0.001187045427623193
1.4866878279458444, 0.001769405226888347
1.8950141435080219, 0.002667431992969487
2.206171319988772, 0.0034753683447294455
2.8127226792770617, 0.004905366180697421
3.627000064779426, 0.006838807442696629
4.388590183757639, 0.008853590441999987
5.353803631966488, 0.010954665044509477
6.369329101077498, 0.013543419887890606
7.6957958152490775, 0.0161585884642746
9.700071257368661, 0.021582626213906195
11.291269892682084, 0.02555555291765109
13.169657316836174, 0.03006511004987256
15.33847250113364, 0.03543613221712239
18.141046403662198, 0.04360919569161392
20.071041437239533, 0.04913288904248416
22.70734814622876, 0.05617064251612738
26.517458055321633, 0.06558323318114806
30.026775496102438, 0.07603130252107876
34.29163697609639, 0.08636963569314025
38.10995227915614, 0.09649632934359897
40.04944829522144, 0.10190609694463314
43.72244175249941, 0.10998951210192158
47.37233054781802, 0.11721022975334805

==> fig/misorientation/GB_energy_interpolated.csv <==
0,-0.0053846690657031
0.909090909090909,0.310918830180029
1.81818181818182,0.580325990132815
2.72727272727273,0.764502490502336
3.63636363636364,0.902608064252768
4.54545454545455,1.07504613903551
5.45454545454545,1.26247797811522
6.36363636363636,1.3818929299632
7.27272727272727,1.47886295761452
8.18181818181818,1.56761232142052
9.09090909090909,1.64734993460108
10,1.72198497905899
10.9090909090909,1.79513310028236
11.8181818181818,1.86562569701391
12.7272727272727,1.92976010002145
13.6363636363636,1.98509989356588
14.5454545454545,2.03707415066718
15.4545454545455,2.08566930927127
16.3636363636364,2.12947994599193
17.2727272727273,2.16710063744297
18.1818181818182,2.19724490348784
19.0909090909091,2.2235856374534
20,2.24834552755329
20.9090909090909,2.27140562911114
21.8181818181818,2.29264699745056
22.7272727272727,2.31195068789515
23.6363636363636,2.32919775576853
24.5454545454545,2.34426925639432
25.4545454545455,2.35704624509612
26.3636363636364,2.36740977719755
27.2727272727273,2.37595138035143
28.1818181818182,2.38412375559627
29.0909090909091,2.39148111383512
30,2.39748742730939
30.9090909090909,2.40160666826048
31.8181818181818,2.40330280892981
32.7272727272727,2.402880950584
33.6363636363636,2.40144497933727
34.5454545454545,2.3991416267639
35.4545454545455,2.39610784711865
36.3636363636364,2.39248059465629
37.2727272727273,2.38839682363156
38.1818181818182,2.38399348829924
39.0909090909091,2.37939877788433
40,2.37382012661832
40.9090909090909,2.3667342598516
41.8181818181818,2.35822760460621
42.7272727272727,2.34838658790415
43.6363636363636,2.33729763676746
44.5454545454545,2.32504717821816
45.4545454545455,2.31172163927827
46.3636363636364,2.29740744696982
47.2727272727273,2.28219102831482
48.1818181818182,2.26615881033531
49.0909090909091,2.24939722005331
50,2.23099702666111
50.9090909090909,2.2092023635531
51.8181818181818,2.18422359818114
52.7272727272727,2.15632211724719
53.6363636363636,2.12575930745321
54.5454545454545,2.09279655550116
55.4545454545455,2.05769524809302
56.3636363636364,2.02065171979996
57.2727272727273,1.97875995855215
58.1818181818182,1.9310599173469
59.0909090909091,1.87855007304677
60,1.82222890251431
60.9090909090909,1.76309488261204
61.8181818181818,1.70214649020253
62.7272727272727,1.64005699013144
63.6363636363636,1.57346570745084
64.5454545454545,1.49987181297117
65.4545454545455,1.41742797715441
66.3636363636364,1.32299058253117
67.2727272727273,1.20882313032756
68.1818181818182,1.07793526498139
69.0909090909091,0.943218789562263
70,0.801290728158472
70.9090909090909,0.592368946658065
71.8181818181818,0.806015456757808
72.7272727272727,0.95145484455196
73.6363636363636,1.10558922812
74.5454545454545,1.25307220335459
75.4545454545455,1.36435132097388
76.3636363636364,1.47579391710331
77.2727272727273,1.57249940058422
78.1818181818182,1.65590467112937
79.0909090909091,1.73259117915505
80,1.80362698717378
80.9090909090909,1.86919932191161
81.8181818181818,1.93143314783399
82.7272727272727,1.98897080266706
83.6363636363636,2.04092513849392
84.5454545454545,2.08862016176825
85.4545454545455,2.13061001569564
86.3636363636364,2.16836225165391
87.2727272727273,2.20345362796736
88.1818181818182,2.23511148229465
89.0909090909091,2.2625631522944
90,2.28503597562527


==> fig/misorientation/lambda.csv <==
x, y
0.14663254902744738, 4.326150288493148
2.168002718749375, 9.77181268916422
4.052935649601183, 14.45163630592743
6.011034923934989, 18.367888275502455
7.956839853667312, 22.431050704512735
10.43250104951722, 26.934944511828785
13.21402155008696, 31.194440980763346
15.77124522719549, 34.97829216590907
19.084421166263517, 39.17340195200472
22.88307378605841, 43.79065259530476
26.549187373808046, 47.35595180067334
29.81918317573916, 50.13908883775236
33.94528516882234, 52.75899203101443
37.44287627691262, 54.4978858950089
40.2576814665254, 55.25646984141379
43.17983727485356, 55.94069170341317
45.71217240069568, 55.76476189396602
48.678707794414564, 54.91821304283755
50.900685684585085, 54.001382953399
53.88341362973032, 51.34339186324631
55.924274833576554, 48.533956040219
57.64518321572076, 45.073851978643575
58.89950622713551, 40.96988108867905
59.49773104371989, 36.91442692451568
59.932531035723564, 34.0800525975719

==> fig/misorientation/misorientationHistogram.csv <==
Misorientation_deg,Fraction_0pct,Fraction_85pct
1,1.35135135135135,0
3,2.25225225225225,1.75438596491228
5,2.7027027027027,0
7,8.10810810810811,3.50877192982456
9,8.10810810810811,5.26315789473684
11,7.65765765765766,0
13,6.75675675675676,3.50877192982456
15,4.95495495495495,0
17,4.5045045045045,8.7719298245614
19,5.85585585585586,10.5263157894737
21,3.15315315315315,5.26315789473684
23,2.25225225225225,3.50877192982456
25,2.25225225225225,0
27,2.7027027027027,7.01754385964912
29,1.8018018018018,0
31,0.900900900900901,0
33,4.5045045045045,3.50877192982456
35,3.15315315315315,5.26315789473684
37,0,3.50877192982456
39,2.7027027027027,7.01754385964912
41,3.6036036036036,1.75438596491228
43,2.7027027027027,3.50877192982456
45,2.25225225225225,7.01754385964912
47,2.7027027027027,5.26315789473684
49,2.25225225225225,7.01754385964912
51,3.6036036036036,1.75438596491228
53,0.900900900900901,3.50877192982456
55,1.8018018018018,1.75438596491228
57,0.900900900900901,0
59,3.6036036036036,0

